On the Performance of RIS-assisted Networks with HQAM

In this paper, we investigate the application of hexagonal quadrature amplitude modulation (HQAM) in reconfigurable intelligent surface (RIS)-assisted networks, specifically focusing on its efficiency in reducing the number of required reflecting elements. Specifically, we present analytical expressions for the average symbol error probability (ASEP) and propose a new metric for conditioned energy efficiency, which assesses the network energy consumption while ensuring the ASEP remains below a certain threshold. Additionally, we introduce an innovative detection algorithm for HQAM constellations that implements sphere decoding in O(1) complexity. Finally, our study reveals that HQAM significantly enhances both the ASEP and energy efficiency compared to traditional quadrature amplitude modulation (QAM) schemes.

==> data/ASEP_HQAM_1024_q1_.txt <==
   1.0000000e+02   8.8202360e-01
   1.2000000e+02   8.3903219e-01
   1.4000000e+02   7.9024195e-01
   1.6000000e+02   7.4345131e-01
   1.8000000e+02   6.9786043e-01
   2.0000000e+02   6.3267347e-01
   2.2000000e+02   5.6888622e-01
   2.4000000e+02   5.3569286e-01
   2.6000000e+02   4.6450710e-01
   2.8000000e+02   4.2511498e-01
3.0000000e+02   3.7074133e-01
   3.2000000e+02   3.2482994e-01
   3.4000000e+02   2.8283374e-01
   3.6000000e+02   2.4370575e-01
   3.8000000e+02   2.0826036e-01
   4.0000000e+02   1.7676576e-01
   4.2000000e+02   1.4869717e-01
   4.4000000e+02   1.2417458e-01
   4.6000000e+02   1.0300158e-01
   4.8000000e+02   8.4438983e-02
   5.0000000e+02   6.8743186e-02
   5.2000000e+02   5.5527989e-02
   5.4000000e+02   4.4696391e-02
   5.6000000e+02   3.5583993e-02
   5.8000000e+02   2.8027594e-02
   6.0000000e+02   2.1921196e-02
   6.2000000e+02   1.7148797e-02
   6.4000000e+02   1.3140397e-02
   6.6000000e+02   1.0092598e-02
   6.8000000e+02   7.7019985e-03
   7.0000000e+02   5.7969988e-03
   7.2000000e+02   4.3117991e-03
   7.4000000e+02   3.2245994e-03
   7.6000000e+02   2.3353995e-03
   7.8000000e+02   1.7085997e-03
   8.0000000e+02   1.2405998e-03
   8.2000000e+02   8.7439983e-04
   8.4000000e+02   6.5939987e-04
   8.6000000e+02   4.6559991e-04
   8.8000000e+02   3.1459994e-04
   9.0000000e+02   2.3859995e-04
   9.2000000e+02   1.5139997e-04
   9.4000000e+02   1.0199998e-04
   9.6000000e+02   7.3199985e-05
   9.8000000e+02   4.6999991e-05
   1.0000000e+03   3.3599993e-05
   1.0200000e+03   2.1999996e-05
   1.0400000e+03   1.4599997e-05
   1.0600000e+03   1.0799998e-05
   1.0800000e+03   6.7999986e-06
   1.1000000e+03   5.1999990e-06


==> data/ASEP_HQAM_1024_q1__theory.txt <==
   1.0000000e+02   8.8483722e-01
   1.2000000e+02   8.4325021e-01
   1.4000000e+02   7.9724721e-01
   1.6000000e+02   7.4774990e-01
   1.8000000e+02   6.9573479e-01
   2.0000000e+02   6.4218217e-01
   2.2000000e+02   5.8799538e-01
   2.4000000e+02   5.3403351e-01
   2.6000000e+02   4.8116856e-01
   2.8000000e+02   4.3006068e-01
   3.0000000e+02   3.8130398e-01
   3.2000000e+02   3.3532264e-01
   3.4000000e+02   2.9252744e-01
   3.6000000e+02   2.5316202e-01
   3.8000000e+02   2.1731549e-01
   4.0000000e+02   1.8505071e-01
   4.2000000e+02   1.5630695e-01
   4.4000000e+02   1.3095830e-01
   4.6000000e+02   1.0883228e-01
   4.8000000e+02   8.9733520e-02
   5.0000000e+02   7.3382407e-02
   5.2000000e+02   5.9534069e-02
   5.4000000e+02   4.7901754e-02
   5.6000000e+02   3.8235165e-02
   5.8000000e+02   3.0274736e-02
   6.0000000e+02   2.3779577e-02
   6.2000000e+02   1.8528753e-02
   6.4000000e+02   1.4322656e-02
   6.6000000e+02   1.0978368e-02
   6.8000000e+02   8.3505566e-03
   7.0000000e+02   6.2986682e-03
   7.2000000e+02   4.7138814e-03
   7.4000000e+02   3.4995483e-03
   7.6000000e+02   2.5781740e-03
   7.8000000e+02   1.8834785e-03
   8.0000000e+02   1.3649746e-03
   8.2000000e+02   9.8117991e-04
   8.4000000e+02   6.9983071e-04
   8.6000000e+02   4.9510597e-04
   8.8000000e+02   3.4750970e-04
   9.0000000e+02   2.4190252e-04
   9.2000000e+02   1.6706491e-04
   9.4000000e+02   1.1451053e-04
   9.6000000e+02   7.7792923e-05
   9.8000000e+02   5.2490191e-05
   1.0000000e+03   3.5102134e-05
   1.0200000e+03   2.3286785e-05
   1.0400000e+03   1.5327362e-05
   1.0600000e+03   1.0010128e-05
   1.0800000e+03   6.4883076e-06
   1.1000000e+03   4.1702689e-06


==> data/ASEP_HQAM_1024_q2_.txt <==
   1.0000000e+02   7.8644271e-01
   1.2000000e+02   7.1925615e-01
   1.4000000e+02   6.5386923e-01
   1.6000000e+02   5.5368926e-01
   1.8000000e+02   4.8250350e-01
   2.0000000e+02   4.2151570e-01
   2.2000000e+02   3.4353129e-01
   2.4000000e+02   2.8234353e-01
   2.6000000e+02   2.3315337e-01
   2.8000000e+02   1.8416317e-01
3.0000000e+02   1.4373617e-01
   3.2000000e+02   1.1062758e-01
   3.4000000e+02   8.3932183e-02
   3.6000000e+02   6.2718187e-02
   3.8000000e+02   4.5895191e-02
   4.0000000e+02   3.3150393e-02
   4.2000000e+02   2.3629795e-02
   4.4000000e+02   1.6501397e-02
   4.6000000e+02   1.1485198e-02
   4.8000000e+02   7.7461985e-03
   5.0000000e+02   5.1979990e-03
   5.2000000e+02   3.3903993e-03
   5.4000000e+02   2.2095996e-03
   5.6000000e+02   1.4257997e-03
   5.8000000e+02   8.6499983e-04
   6.0000000e+02   5.6619989e-04
   6.2000000e+02   3.3739993e-04
   6.4000000e+02   2.0259996e-04
   6.6000000e+02   1.1919998e-04
   6.8000000e+02   6.6399987e-05
   7.0000000e+02   3.9399992e-05
   7.2000000e+02   1.9799996e-05
   7.4000000e+02   1.1399998e-05
   7.6000000e+02   7.5999985e-06
   7.8000000e+02   3.7999992e-06
   8.0000000e+02   2.3999995e-06
   8.2000000e+02   9.9999980e-07
   8.4000000e+02   7.9999984e-07
   8.6000000e+02   1.9999996e-07
   8.8000000e+02   0.0000000e+00
   9.0000000e+02   1.9999996e-07
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0600000e+03   0.0000000e+00
   1.0800000e+03   0.0000000e+00
   1.1000000e+03   0.0000000e+00


==> data/ASEP_HQAM_1024_q2__theory.txt <==
   1.0000000e+02   7.9524156e-01
   1.2000000e+02   7.2424714e-01
   1.4000000e+02   6.4908544e-01
   1.6000000e+02   5.7242612e-01
   1.8000000e+02   4.9676352e-01
   2.0000000e+02   4.2416294e-01
   2.2000000e+02   3.5635805e-01
   2.4000000e+02   2.9460341e-01
   2.6000000e+02   2.3960070e-01
   2.8000000e+02   1.9176873e-01
   3.0000000e+02   1.5098145e-01
   3.2000000e+02   1.1697706e-01
   3.4000000e+02   8.9164311e-02
   3.6000000e+02   6.6870007e-02
   3.8000000e+02   4.9343187e-02
   4.0000000e+02   3.5824525e-02
   4.2000000e+02   2.5587596e-02
   4.4000000e+02   1.7981997e-02
   4.6000000e+02   1.2435765e-02
   4.8000000e+02   8.4599806e-03
   5.0000000e+02   5.6621065e-03
   5.2000000e+02   3.7292891e-03
   5.4000000e+02   2.4168592e-03
   5.6000000e+02   1.5415530e-03
   5.8000000e+02   9.6684770e-04
   6.0000000e+02   5.9678009e-04
   6.2000000e+02   3.6238040e-04
   6.4000000e+02   2.1657010e-04
   6.6000000e+02   1.2738432e-04
   6.8000000e+02   7.3709000e-05
   7.0000000e+02   4.1953649e-05
   7.2000000e+02   2.3506791e-05
   7.4000000e+02   1.2952623e-05
   7.6000000e+02   7.0247502e-06
   7.8000000e+02   3.7485778e-06
   8.0000000e+02   1.9686247e-06
   8.2000000e+02   1.0174773e-06
   8.4000000e+02   5.1733204e-07
   8.6000000e+02   2.5890358e-07
   8.8000000e+02   1.2740105e-07
   9.0000000e+02   6.1737972e-08
   9.2000000e+02   2.9447452e-08
   9.4000000e+02   1.3805568e-08
   9.6000000e+02   6.3743626e-09
   9.8000000e+02   2.8966328e-09
   1.0000000e+03   1.2948388e-09
   1.0200000e+03   5.6948087e-10
   1.0400000e+03   2.4652327e-10
   1.0600000e+03   1.0500901e-10
   1.0800000e+03   4.4038118e-11
   1.1000000e+03   1.8165121e-11


==> data/ASEP_HQAM_1024_q3_.txt <==
   1.0000000e+02   7.5364927e-01
   1.2000000e+02   6.8226355e-01
   1.4000000e+02   5.9508098e-01
   1.6000000e+02   5.2609478e-01
   1.8000000e+02   4.2711458e-01
   2.0000000e+02   3.7872426e-01
   2.2000000e+02   2.9714057e-01
   2.4000000e+02   2.3355329e-01
   2.6000000e+02   1.7756449e-01
   2.8000000e+02   1.3957209e-01
   3.0000000e+02   1.0377924e-01
   3.2000000e+02   7.3985203e-02
   3.4000000e+02   5.0989802e-02
   3.6000000e+02   3.6192761e-02
   3.8000000e+02   2.5994801e-02
4.0000000e+02   1.8906996e-02
   4.2000000e+02   1.2653197e-02
   4.4000000e+02   8.3779983e-03
   4.6000000e+02   5.4717989e-03
   4.8000000e+02   3.4409993e-03
   5.0000000e+02   2.1397996e-03
   5.2000000e+02   1.3267997e-03
   5.4000000e+02   7.9739984e-04
   5.6000000e+02   4.7759990e-04
   5.8000000e+02   2.9179994e-04
   6.0000000e+02   1.5799997e-04
   6.2000000e+02   9.3399981e-05
   6.4000000e+02   4.8399990e-05
   6.6000000e+02   2.6599995e-05
   6.8000000e+02   1.3399997e-05
   7.0000000e+02   6.3999987e-06
   7.0500000e+02   5.3999989e-06
   7.1000000e+02   5.7999988e-06
   7.1500000e+02   4.3999991e-06
   7.2000000e+02   5.3999989e-06
   7.2500000e+02   3.5999993e-06
   7.3000000e+02   3.3999993e-06
   7.3500000e+02   2.1999996e-06
   7.4000000e+02   5.9999988e-07
   7.4500000e+02   1.7999996e-06
   7.5000000e+02   9.9999980e-07
   7.5500000e+02   1.7999996e-06
   7.6000000e+02   5.9999988e-07
   7.6500000e+02   5.9999988e-07
   7.7000000e+02   9.9999980e-07
   7.7500000e+02   1.9999996e-07
   7.8000000e+02   7.9999984e-07
   7.8500000e+02   7.9999984e-07
   7.9000000e+02   3.9999992e-07
   7.9500000e+02   0.0000000e+00
   8.0000000e+02   5.9999988e-07
   8.0500000e+02   0.0000000e+00
   8.1000000e+02   0.0000000e+00
   8.1500000e+02   1.9999996e-07
   8.2000000e+02   0.0000000e+00
   8.2500000e+02   0.0000000e+00
   8.3000000e+02   0.0000000e+00
   8.3500000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.4500000e+02   0.0000000e+00
   8.5000000e+02   1.9999996e-07
   8.5500000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.6500000e+02   0.0000000e+00
   8.7000000e+02   0.0000000e+00
   8.7500000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   8.8500000e+02   0.0000000e+00
   8.9000000e+02   0.0000000e+00
   8.9500000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00


==> data/ASEP_HQAM_1024_q3__theory.txt <==
   1.0000000e+02   7.6701906e-01
   1.2000000e+02   6.8782002e-01
   1.4000000e+02   6.0526393e-01
   1.6000000e+02   5.2267948e-01
   1.8000000e+02   4.4287973e-01
   2.0000000e+02   3.6821958e-01
   2.2000000e+02   3.0041366e-01
   2.4000000e+02   2.4046355e-01
   2.6000000e+02   1.8884707e-01
   2.8000000e+02   1.4554270e-01
   3.0000000e+02   1.1004810e-01
   3.2000000e+02   8.1620535e-02
   3.4000000e+02   5.9416729e-02
   3.6000000e+02   4.2429777e-02
   3.8000000e+02   2.9729441e-02
   4.0000000e+02   2.0440284e-02
   4.2000000e+02   1.3786774e-02
   4.4000000e+02   9.1245749e-03
   4.6000000e+02   5.9255046e-03
   4.8000000e+02   3.7748943e-03
   5.0000000e+02   2.3597895e-03
   5.2000000e+02   1.4478151e-03
   5.4000000e+02   8.7131178e-04
   5.6000000e+02   5.1456044e-04
   5.8000000e+02   2.9816322e-04
   6.0000000e+02   1.6953614e-04
   6.2000000e+02   9.4607134e-05
   6.4000000e+02   5.1794978e-05
   6.6000000e+02   2.7825474e-05
   6.8000000e+02   1.4665402e-05
   7.0000000e+02   7.5836411e-06
   7.2000000e+02   3.8494531e-06
   7.4000000e+02   1.9166823e-06
   7.6000000e+02   9.3708755e-07
   7.8000000e+02   4.4930117e-07
   8.0000000e+02   2.1142107e-07
   8.2000000e+02   9.7629055e-08
   8.4000000e+02   4.4259389e-08
   8.6000000e+02   1.9680964e-08
   8.8000000e+02   8.5900055e-09
   9.0000000e+02   3.6791242e-09
   9.2000000e+02   1.5465567e-09
   9.4000000e+02   6.3788585e-10
   9.6000000e+02   2.5824107e-10
   9.8000000e+02   1.0251933e-10
   1.0000000e+03   4.0012670e-11
   1.0200000e+03   1.5306224e-11
   1.0400000e+03   5.7465601e-12
   1.0600000e+03   2.1179274e-12
   1.0800000e+03   7.6588244e-13
   1.1000000e+03   2.7195942e-13


==> data/ASEP_HQAM_64_q1_.txt <==
     1.0000000e+01   9.3301340e-01
   1.5000000e+01   9.0661868e-01
   2.0000000e+01   8.6282743e-01
   2.5000000e+01   8.2463507e-01
   3.0000000e+01   7.8764247e-01
   3.5000000e+01   7.2725455e-01
   4.0000000e+01   6.8026395e-01
   4.5000000e+01   6.2327534e-01
5.0000000e+01   5.7382889e-01
   5.5000000e+01   5.2111190e-01
   6.0000000e+01   4.6968971e-01
   6.5000000e+01   4.2037612e-01
   7.0000000e+01   3.7283413e-01
   7.5000000e+01   3.2844673e-01
   8.0000000e+01   2.8657534e-01
   8.5000000e+01   2.4855675e-01
   9.0000000e+01   2.1405376e-01
   9.5000000e+01   1.8295856e-01
   1.0000000e+02   1.5472357e-01
   1.0500000e+02   1.2997197e-01
   1.1000000e+02   1.0828978e-01
   1.1500000e+02   8.9641782e-02
   1.2000000e+02   7.3963185e-02
   1.2500000e+02   6.0086788e-02
   1.3000000e+02   4.8551790e-02
   1.3500000e+02   3.9056192e-02
   1.4000000e+02   3.1040594e-02
   1.4500000e+02   2.4556395e-02
   1.5000000e+02   1.9203796e-02
   1.5500000e+02   1.5076197e-02
   1.6000000e+02   1.1717198e-02
   1.6500000e+02   8.9599982e-03
   1.7000000e+02   6.7865986e-03
   1.7500000e+02   5.0917990e-03
   1.8000000e+02   3.9083992e-03
   1.8500000e+02   2.8977994e-03
   1.9000000e+02   2.1529996e-03
   1.9500000e+02   1.5625997e-03
   2.0000000e+02   1.1437998e-03
   2.0500000e+02   8.1779984e-04
   2.1000000e+02   6.0679988e-04
   2.1500000e+02   4.3019991e-04
   2.2000000e+02   3.0299994e-04
   2.2500000e+02   2.0399996e-04
   2.3000000e+02   1.5019997e-04
   2.3500000e+02   1.0059998e-04
   2.4000000e+02   6.8999986e-05
   2.4500000e+02   4.9999990e-05
   2.5000000e+02   3.0399994e-05
   2.5500000e+02   2.0999996e-05
   2.6000000e+02   1.3599997e-05
   2.6500000e+02   1.2599997e-05
   2.7000000e+02   5.7999988e-06
   2.7500000e+02   3.7999992e-06
   2.8000000e+02   3.1999994e-06
   2.8500000e+02   1.3999997e-06
   2.9000000e+02   1.1999998e-06
   2.9500000e+02   5.9999988e-07
   3.0000000e+02   1.9999996e-07


==> data/ASEP_HQAM_64_q1__theory.txt <==
   1.0000000e+01   9.5731838e-01
   2.0000000e+01   8.9170509e-01
   3.0000000e+01   8.0617339e-01
   4.0000000e+01   7.0721287e-01
   5.0000000e+01   6.0161875e-01
   6.0000000e+01   4.9634235e-01
   7.0000000e+01   3.9697470e-01
   8.0000000e+01   3.0776838e-01
   9.0000000e+01   2.3131499e-01
   1.0000000e+02   1.6848794e-01
   1.1000000e+02   1.1902273e-01
   1.2000000e+02   8.1454945e-02
   1.3000000e+02   5.4084617e-02
   1.4000000e+02   3.4781351e-02
   1.5000000e+02   2.1721815e-02
   1.6000000e+02   1.3130933e-02
   1.7000000e+02   7.7121523e-03
   1.8000000e+02   4.3831930e-03
   1.9000000e+02   2.4226619e-03
   2.0000000e+02   1.2964837e-03
   2.1000000e+02   6.7456655e-04
   2.2000000e+02   3.3949392e-04
   2.3000000e+02   1.6641655e-04
   2.4000000e+02   7.8910074e-05
   2.5000000e+02   3.6415567e-05
   2.6000000e+02   1.6281557e-05
   2.7000000e+02   7.0827637e-06
   2.8000000e+02   2.9863973e-06
   2.9000000e+02   1.2237881e-06
   3.0000000e+02   4.8829739e-07
   3.1000000e+02   1.8832899e-07
   3.2000000e+02   7.0799829e-08
   3.3000000e+02   2.5797001e-08
   3.4000000e+02   9.1539140e-09
   3.5000000e+02   3.1505683e-09


==> data/ASEP_HQAM_64_q2_.txt <==
 1.0000000e+01   9.1541692e-01
   1.5000000e+01   8.6082783e-01
   2.0000000e+01   8.0163967e-01
   2.5000000e+01   7.3245351e-01
   3.0000000e+01   6.5906819e-01
   3.5000000e+01   5.7428514e-01
   4.0000000e+01   5.0989802e-01
   4.5000000e+01   4.3231354e-01
   5.0000000e+01   3.7043893e-01
   5.5000000e+01   3.0834314e-01
   6.0000000e+01   2.5248695e-01
   6.5000000e+01   2.0357516e-01
   7.0000000e+01   1.6167077e-01
   7.5000000e+01   1.2609837e-01
   8.0000000e+01   9.7177981e-02
   8.5000000e+01   7.3543185e-02
   9.0000000e+01   5.4884789e-02
   9.5000000e+01   4.0268392e-02
   1.0000000e+02   2.9134794e-02
   1.0500000e+02   2.0707796e-02
   1.1000000e+02   1.4488397e-02
   1.1500000e+02   1.0071798e-02
   1.2000000e+02   6.8463986e-03
   1.2500000e+02   4.5867991e-03
   1.3000000e+02   3.0341994e-03
   1.3500000e+02   1.9705996e-03
   1.4000000e+02   1.2819997e-03
   1.4500000e+02   7.6559985e-04
   1.5000000e+02   4.9079990e-04
   1.5500000e+02   3.1279994e-04
   1.6000000e+02   1.8859996e-04
   1.6500000e+02   1.0659998e-04
   1.7000000e+02   5.3999989e-05
   1.7500000e+02   4.0599992e-05
   1.8000000e+02   1.7999996e-05
   1.8500000e+02   9.5999981e-06
   1.9000000e+02   7.5999985e-06
   1.9500000e+02   3.3999993e-06
   2.0000000e+02   2.5999995e-06
   2.0500000e+02   3.9999992e-07
   2.1000000e+02   1.9999996e-07
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   1.9999996e-07
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00


==> data/ASEP_HQAM_64_q2__theory.txt <==
   1.0000000e+01   9.3648065e-01
   2.0000000e+01   8.2721591e-01
   3.0000000e+01   6.8769709e-01
   4.0000000e+01   5.3750949e-01
   5.0000000e+01   3.9460294e-01
   6.0000000e+01   2.7200516e-01
   7.0000000e+01   1.7606010e-01
   8.0000000e+01   1.0695421e-01
   9.0000000e+01   6.0987465e-02
   1.0000000e+02   3.2625578e-02
   1.1000000e+02   1.6389197e-02
   1.2000000e+02   7.7309530e-03
   1.3000000e+02   3.4224165e-03
   1.4000000e+02   1.4237474e-03
   1.5000000e+02   5.5621138e-04
   1.6000000e+02   2.0416500e-04
   1.7000000e+02   7.0432893e-05
   1.8000000e+02   2.2823821e-05
   1.9000000e+02   6.9506093e-06
   2.0000000e+02   1.9906886e-06
   2.1000000e+02   5.3541758e-07
   2.2000000e+02   1.3574664e-07
   2.3000000e+02   3.2313230e-08
   2.4000000e+02   7.2473945e-09
   2.5000000e+02   1.5282473e-09
   2.6000000e+02   3.0405670e-10
   2.7000000e+02   5.6814557e-11
   2.8000000e+02   1.0016460e-11
   2.9000000e+02   1.6603643e-12
   3.0000000e+02   2.6037567e-13
   3.1000000e+02   3.8237778e-14
   3.2000000e+02   5.3157279e-15
   3.3000000e+02   6.9536430e-16
   3.4000000e+02   8.5926624e-17
   3.5000000e+02   9.9971585e-18


==> data/ASEP_HQAM_64_q3_.txt <==
1.0000000e+01   9.1741652e-01
   1.5000000e+01   8.5502899e-01
   2.0000000e+01   7.8444311e-01
   2.5000000e+01   6.9646071e-01
   3.0000000e+01   6.3327335e-01
   3.5000000e+01   5.3789242e-01
   4.0000000e+01   4.6630674e-01
   4.5000000e+01   3.8752250e-01
   5.0000000e+01   3.2027514e-01
   5.5000000e+01   2.5851715e-01
   6.0000000e+01   2.0477916e-01
   6.5000000e+01   1.5970137e-01
   7.0000000e+01   1.2208038e-01
   7.5000000e+01   9.1683182e-02
   8.0000000e+01   6.7572586e-02
   8.5000000e+01   4.8737590e-02
   9.0000000e+01   3.4660593e-02
   9.5000000e+01   2.4298595e-02
   1.0000000e+02   1.6650397e-02
   1.0500000e+02   1.1224998e-02
   1.1000000e+02   7.3627985e-03
   1.1500000e+02   4.7733990e-03
   1.2000000e+02   3.0539994e-03
   1.2500000e+02   1.9261996e-03
   1.3000000e+02   1.1937998e-03
   1.3500000e+02   7.4139985e-04
   1.4000000e+02   4.3719991e-04
   1.4500000e+02   2.5759995e-04
   1.5000000e+02   1.3819997e-04
   1.5500000e+02   7.3999985e-05
   1.6000000e+02   4.3999991e-05
   1.6500000e+02   2.1999996e-05
   1.7000000e+02   1.4399997e-05
   1.7500000e+02   6.3999987e-06
   1.8000000e+02   4.5999991e-06
   1.8500000e+02   1.5999997e-06
   1.9000000e+02   7.9999984e-07
   1.9500000e+02   1.9999996e-07
   2.0000000e+02   1.9999996e-07
   2.0500000e+02   1.9999996e-07
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   1.9999996e-07
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   2.9500000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00


==> data/ASEP_HQAM_64_q3__theory.txt <==
   1.0000000e+01   9.2991822e-01
   2.0000000e+01   8.0710899e-01
   3.0000000e+01   6.5227739e-01
   4.0000000e+01   4.9024443e-01
   5.0000000e+01   3.4239858e-01
   6.0000000e+01   2.2208593e-01
   7.0000000e+01   1.3377685e-01
   8.0000000e+01   7.4800947e-02
   9.0000000e+01   3.8847222e-02
   1.0000000e+02   1.8733228e-02
   1.1000000e+02   8.3902225e-03
   1.2000000e+02   3.4918579e-03
   1.3000000e+02   1.3491221e-03
   1.4000000e+02   4.8475177e-04
   1.5000000e+02   1.6180619e-04
   1.6000000e+02   5.0224488e-05
   1.7000000e+02   1.4519666e-05
   1.8000000e+02   3.9004201e-06
   1.9000000e+02   9.7462938e-07
   2.0000000e+02   2.2639093e-07
   2.1000000e+02   4.9060610e-08
   2.2000000e+02   9.9050195e-09
   2.3000000e+02   1.8600037e-09
   2.4000000e+02   3.2550439e-10
   2.5000000e+02   5.3106705e-11
   2.6000000e+02   8.0768870e-12
   2.7000000e+02   1.1496579e-12
   2.8000000e+02   1.5130705e-13
   2.9000000e+02   1.8762951e-14
   3.0000000e+02   2.1537453e-15
   3.1000000e+02   2.3154654e-16
   3.2000000e+02   2.3319035e-17
   3.3000000e+02   2.1871326e-18
   3.4000000e+02   1.9140420e-19
   3.5000000e+02   1.5611223e-20


==> data/ASEP_HQAM_64_q3__tmp.txt <==
   1.0000000e+01   9.1741652e-01
   1.5000000e+01   8.5502899e-01
   2.0000000e+01   7.8444311e-01
   2.5000000e+01   6.9646071e-01
   3.0000000e+01   6.3327335e-01
   3.5000000e+01   5.3789242e-01
   4.0000000e+01   4.6630674e-01
   4.5000000e+01   3.8752250e-01
   5.0000000e+01   3.2453509e-01


==> data/ASEP_QAM_1024_q1_.txt <==
    1.0000000e+02   8.8382324e-01
   1.1000000e+02   8.6342731e-01
   1.2000000e+02   8.3583283e-01
   1.3000000e+02   8.1263747e-01
   1.4000000e+02   8.0343931e-01
   1.5000000e+02   7.6384723e-01
   1.6000000e+02   7.4705059e-01
   1.7000000e+02   7.2065587e-01
   1.8000000e+02   7.0305939e-01
   1.9000000e+02   6.6506699e-01
   2.0000000e+02   6.5546891e-01
   2.1000000e+02   5.9728054e-01
   2.2000000e+02   5.8608278e-01
   2.3000000e+02   5.5248950e-01
   2.4000000e+02   5.2689462e-01
   2.5000000e+02   4.8530294e-01
   2.6000000e+02   4.6730654e-01
   2.7000000e+02   4.5070986e-01
   2.8000000e+02   4.2711458e-01
   2.9000000e+02   3.9632074e-01
3.0000000e+02   3.7524512e-01
   3.2000000e+02   3.2964673e-01
   3.4000000e+02   2.8822794e-01
   3.6000000e+02   2.4959095e-01
   3.8000000e+02   2.1486736e-01
   4.0000000e+02   1.8378456e-01
   4.2000000e+02   1.5586037e-01
   4.4000000e+02   1.3131897e-01
   4.6000000e+02   1.1011918e-01
   4.8000000e+02   9.1309982e-02
   5.0000000e+02   7.5803585e-02
   5.2000000e+02   6.1957388e-02
   5.4000000e+02   5.0526790e-02
   5.6000000e+02   4.0890192e-02
   5.8000000e+02   3.2840193e-02
   6.0000000e+02   2.6241595e-02
   6.2000000e+02   2.0847996e-02
   6.4000000e+02   1.6472597e-02
   6.6000000e+02   1.2899197e-02
   6.8000000e+02   1.0039998e-02
   7.0000000e+02   7.8337984e-03
   7.2000000e+02   5.9815988e-03
   7.4000000e+02   4.5655991e-03
   7.6000000e+02   3.4693993e-03
   7.8000000e+02   2.6219995e-03
   8.0000000e+02   1.9663996e-03
   8.2000000e+02   1.4919997e-03
   8.4000000e+02   1.0765998e-03
   8.6000000e+02   8.1999984e-04
   8.8000000e+02   6.0519988e-04
   9.0000000e+02   4.4939991e-04
   9.2000000e+02   2.9919994e-04
   9.4000000e+02   2.2459996e-04
   9.6000000e+02   1.6119997e-04
   9.8000000e+02   1.0699998e-04
   1.0000000e+03   7.6999985e-05
   1.0200000e+03   5.7199989e-05
   1.0400000e+03   4.4399991e-05
   1.0600000e+03   2.2599995e-05
   1.0800000e+03   1.7199997e-05
   1.1000000e+03   1.1599998e-05


==> data/ASEP_QAM_1024_q1__smoothed.txt <==
   1.0000000e+02   8.8382324e-01
   1.1000000e+02   8.6102779e-01
   1.2000000e+02   8.3983203e-01
   1.3000000e+02   8.1583683e-01
   1.4000000e+02   7.9256149e-01
   1.5000000e+02   7.6952609e-01
   1.6000000e+02   7.4761048e-01
   1.7000000e+02   7.1993601e-01
   1.8000000e+02   6.9826035e-01
   1.9000000e+02   6.6830634e-01
   2.0000000e+02   6.4139172e-01
   2.1000000e+02   6.1127774e-01
   2.2000000e+02   5.8364327e-01
   2.3000000e+02   5.4961008e-01
   2.4000000e+02   5.2361528e-01
   2.5000000e+02   4.9654069e-01
   2.6000000e+02   4.7146571e-01
   2.7000000e+02   4.4535093e-01
   2.8000000e+02   4.2333937e-01
   2.9000000e+02   3.9580741e-01
   3.0000000e+02   3.6331102e-01
   3.2000000e+02   3.2780630e-01
   3.4000000e+02   2.9151562e-01
   3.6000000e+02   2.5322351e-01
   3.8000000e+02   2.1846624e-01
   4.0000000e+02   1.8708444e-01
   4.2000000e+02   1.5919009e-01
   4.4000000e+02   1.3447861e-01
   4.6000000e+02   1.1288242e-01
   4.8000000e+02   9.4101821e-02
   5.0000000e+02   7.7943385e-02
   5.2000000e+02   6.4097587e-02
   5.4000000e+02   5.2403630e-02
   5.6000000e+02   4.2491232e-02
   5.8000000e+02   3.4269353e-02
   6.0000000e+02   2.7458515e-02
   6.2000000e+02   2.1860316e-02
   6.4000000e+02   1.7300277e-02
   6.6000000e+02   1.3618717e-02
   6.8000000e+02   1.0645438e-02
   7.0000000e+02   8.2640383e-03
   7.2000000e+02   6.3780787e-03
   7.4000000e+02   4.8944790e-03
   7.6000000e+02   3.7209993e-03
   7.8000000e+02   2.8230794e-03
   8.0000000e+02   2.1252796e-03
   8.2000000e+02   1.5953997e-03
   8.4000000e+02   1.1920398e-03
   8.6000000e+02   8.8863983e-04
   8.8000000e+02   6.5007987e-04
   9.0000000e+02   4.7967991e-04
   9.2000000e+02   3.4791993e-04
   9.4000000e+02   2.4827995e-04
   9.6000000e+02   1.7379997e-04
   9.8000000e+02   1.2539998e-04
   1.0000000e+03   8.9359983e-05
   1.0200000e+03   6.1639988e-05
   1.0400000e+03   4.3679991e-05
   1.0600000e+03   3.0599994e-05
   1.0800000e+03   2.0033330e-05
   1.1000000e+03   1.1599998e-05


==> data/ASEP_QAM_1024_q2_.txt <==
   1.0000000e+02   7.8864227e-01
   1.1000000e+02   7.5704859e-01
   1.2000000e+02   7.2305539e-01
   1.3000000e+02   6.8146371e-01
   1.4000000e+02   6.3667267e-01
   1.5000000e+02   6.0007998e-01
   1.6000000e+02   5.6568686e-01
   1.7000000e+02   5.3849230e-01
   1.8000000e+02   4.8850230e-01
   1.9000000e+02   4.6270746e-01
   2.0000000e+02   4.0831834e-01
   2.1000000e+02   3.8332334e-01
   2.2000000e+02   3.4653069e-01
   2.3000000e+02   3.2693461e-01
   2.4000000e+02   2.8794241e-01
   2.5000000e+02   2.6574685e-01
   2.6000000e+02   2.4535093e-01
   2.7000000e+02   2.1415717e-01
   2.8000000e+02   1.9276145e-01
   2.9000000e+02   1.6216757e-01
   3.0000000e+02   1.5065717e-01
   3.2000000e+02   1.1770418e-01
   3.4000000e+02   9.0951782e-02
   3.6000000e+02   6.9345586e-02
   3.8000000e+02   5.1961190e-02
   4.0000000e+02   3.8527992e-02
   4.2000000e+02   2.8132594e-02
   4.4000000e+02   2.0351596e-02
   4.6000000e+02   1.4487997e-02
   4.8000000e+02   1.0286398e-02
   5.0000000e+02   7.0945986e-03
   5.2000000e+02   4.8925990e-03
   5.4000000e+02   3.2833993e-03
   5.6000000e+02   2.2007996e-03
   5.8000000e+02   1.4427997e-03
   6.0000000e+02   9.4739981e-04
   6.2000000e+02   6.0619988e-04
   6.4000000e+02   3.9959992e-04
   6.6000000e+02   2.4259995e-04
   6.8000000e+02   1.5179997e-04
   7.0000000e+02   9.1399982e-05
   7.2000000e+02   5.7999988e-05
   7.4000000e+02   3.7799992e-05
   7.6000000e+02   1.8599996e-05
   7.8000000e+02   1.1599998e-05
   8.0000000e+02   5.7999988e-06
   8.2000000e+02   2.5999995e-06
   8.4000000e+02   1.1999998e-06
   8.6000000e+02   5.9999988e-07
   8.8000000e+02   3.9999992e-07
   9.0000000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00


==> data/ASEP_QAM_1024_q2__smoothed.txt <==
   1.0000000e+02   7.8864227e-01
   1.1000000e+02   7.5624875e-01
   1.2000000e+02   7.1737653e-01
   1.3000000e+02   6.7966407e-01
   1.4000000e+02   6.4139172e-01
   1.5000000e+02   6.0447910e-01
   1.6000000e+02   5.6588682e-01
   1.7000000e+02   5.3109378e-01
   1.8000000e+02   4.9274145e-01
   1.9000000e+02   4.5626875e-01
   2.0000000e+02   4.1787643e-01
   2.1000000e+02   3.8556289e-01
   2.2000000e+02   3.5060988e-01
   2.3000000e+02   3.2209558e-01
   2.4000000e+02   2.9450110e-01
   2.5000000e+02   2.6802639e-01
   2.6000000e+02   2.4119176e-01
   2.7000000e+02   2.1603679e-01
   2.8000000e+02   1.9301886e-01
   2.9000000e+02   1.6748951e-01
   3.0000000e+02   1.4284843e-01
   3.2000000e+02   1.1816526e-01
   3.4000000e+02   9.6123982e-02
   3.6000000e+02   7.3698146e-02
   3.8000000e+02   5.5783829e-02
   4.0000000e+02   4.1663792e-02
   4.2000000e+02   3.0692274e-02
   4.4000000e+02   2.2357315e-02
   4.6000000e+02   1.6070637e-02
   4.8000000e+02   1.1422638e-02
   5.0000000e+02   8.0089984e-03
   5.2000000e+02   5.5515589e-03
   5.4000000e+02   3.7828392e-03
   5.6000000e+02   2.5533995e-03
   5.8000000e+02   1.6961197e-03
   6.0000000e+02   1.1193598e-03
   6.2000000e+02   7.2771985e-04
   6.4000000e+02   4.6951991e-04
   6.6000000e+02   2.9831994e-04
   6.8000000e+02   1.8867996e-04
   7.0000000e+02   1.1631998e-04
   7.2000000e+02   7.1519986e-05
   7.4000000e+02   4.3479991e-05
   7.6000000e+02   2.6359995e-05
   7.8000000e+02   1.5279997e-05
   8.0000000e+02   7.9599984e-06
   8.2000000e+02   4.3599992e-06
   8.4000000e+02   2.1199996e-06
   8.6000000e+02   9.5999982e-07
   8.8000000e+02   4.3999992e-07
   9.0000000e+02   1.9999996e-07
   9.2000000e+02   7.9999984e-08
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00


==> data/ASEP_QAM_1024_q3_.txt <==
 1.0000000e+02   7.6194476e-01
   1.1000000e+02   7.2276554e-01
   1.2000000e+02   6.8074639e-01
   1.3000000e+02   6.4232715e-01
   1.4000000e+02   6.0138797e-01
   1.5000000e+02   5.5904882e-01
   1.6000000e+02   5.1232975e-01
   1.7000000e+02   4.7049059e-01
   1.8000000e+02   4.3373133e-01
   1.9000000e+02   3.9851203e-01
   2.0000000e+02   3.6111278e-01
   2.1000000e+02   3.3037339e-01
   2.2000000e+02   2.9399412e-01
   2.3000000e+02   2.6355473e-01
   2.4000000e+02   2.3813524e-01
   2.5000000e+02   2.0971581e-01
   2.6000000e+02   1.8935621e-01
   2.7000000e+02   1.6559669e-01
   2.8000000e+02   1.4619708e-01
   2.9000000e+02   1.2689746e-01
   3.0000000e+02   1.1355773e-01
   3.1000000e+02   9.6138077e-02
   3.2000000e+02   8.2458351e-02
   3.3000000e+02   7.1518570e-02
   3.4000000e+02   6.1438771e-02
   3.5000000e+02   5.2698946e-02
   3.6000000e+02   4.3839123e-02
   3.7000000e+02   3.7519250e-02
   3.8000000e+02   3.2239355e-02
   3.9000000e+02   2.8579428e-02
   4.0000000e+02   2.2902795e-02
   4.0500000e+02   2.1056396e-02
   4.1000000e+02   1.8989796e-02
   4.1500000e+02   1.7484797e-02
   4.2000000e+02   1.5950397e-02
   4.2500000e+02   1.4517597e-02
   4.3000000e+02   1.3261197e-02
   4.3500000e+02   1.2046598e-02
   4.4000000e+02   1.0960798e-02
   4.4500000e+02   9.9889980e-03
   4.5000000e+02   9.0129982e-03
   4.5500000e+02   8.0967984e-03
   4.6000000e+02   7.4069985e-03
   4.6500000e+02   6.6103987e-03
   4.7000000e+02   5.9919988e-03
   4.7500000e+02   5.4213989e-03
   4.8000000e+02   4.8811990e-03
   4.8500000e+02   4.4755991e-03
   4.9000000e+02   3.9779992e-03
   4.9500000e+02   3.5939993e-03
   5.0000000e+02   3.2407994e-03
   5.0500000e+02   2.8909994e-03
   5.1000000e+02   2.5883995e-03
   5.1500000e+02   2.3593995e-03
   5.2000000e+02   2.0783996e-03
   5.2500000e+02   1.8695996e-03
   5.3000000e+02   1.6923997e-03
   5.3500000e+02   1.4861997e-03
   5.4000000e+02   1.3223997e-03
   5.4500000e+02   1.1935998e-03
   5.5000000e+02   1.0865998e-03
   5.5500000e+02   9.5639981e-04
   5.6000000e+02   8.3439983e-04
   5.6500000e+02   7.2979985e-04
   5.7000000e+02   6.7859986e-04
   5.7500000e+02   5.8499988e-04
   5.8000000e+02   5.2899989e-04
   5.8500000e+02   4.4019991e-04
   5.9000000e+02   4.0279992e-04
   5.9500000e+02   3.5359993e-04
   6.0000000e+02   3.1879994e-04
   6.0500000e+02   2.7639994e-04
   6.1000000e+02   2.3799995e-04
   6.1500000e+02   2.1419996e-04
   6.2000000e+02   1.9559996e-04
   6.2500000e+02   1.7639996e-04
   6.3000000e+02   1.5019997e-04
   6.3500000e+02   1.2919997e-04
   6.4000000e+02   1.1939998e-04
   6.4500000e+02   9.6199981e-05
   6.5000000e+02   8.8999982e-05
   6.5500000e+02   7.6399985e-05
   6.6000000e+02   6.0999988e-05
   6.6500000e+02   5.4999989e-05
   6.7000000e+02   4.3599991e-05
   6.7500000e+02   4.1999992e-05
   6.8000000e+02   4.1199992e-05
   6.8500000e+02   2.7999994e-05
   6.9000000e+02   3.0799994e-05
   6.9500000e+02   2.5399995e-05
   7.0000000e+02   2.1199996e-05
   7.0500000e+02   1.7199997e-05
   7.1000000e+02   1.8599996e-05
   7.1500000e+02   1.2999997e-05
   7.2000000e+02   1.4999997e-05
   7.2500000e+02   8.5999983e-06
   7.3000000e+02   1.1799998e-05
   7.3500000e+02   8.1999984e-06
   7.4000000e+02   5.9999988e-06
   7.4500000e+02   6.5999987e-06
   7.5000000e+02   3.9999992e-06
   7.5500000e+02   3.9999992e-06
   7.6000000e+02   3.3999993e-06
   7.6500000e+02   1.5999997e-06
   7.7000000e+02   1.9999996e-06
   7.7500000e+02   1.3999997e-06
   7.8000000e+02   1.3999997e-06
   7.8500000e+02   1.5999997e-06
   7.9000000e+02   1.5999997e-06
   7.9500000e+02   9.9999980e-07
   8.0000000e+02   1.1999998e-06
   8.0500000e+02   1.1999998e-06
   8.1000000e+02   7.9999984e-07
   8.1500000e+02   7.9999984e-07
   8.2000000e+02   5.9999988e-07
   8.2500000e+02   1.9999996e-07
   8.3000000e+02   5.9999988e-07
   8.3500000e+02   1.9999996e-07
   8.4000000e+02   0.0000000e+00
   8.4500000e+02   7.9999984e-07
   8.5000000e+02   3.9999992e-07
   8.5500000e+02   1.9999996e-07
   8.6000000e+02   1.9999996e-07
   8.6500000e+02   1.9999996e-07
   8.7000000e+02   0.0000000e+00
   8.7500000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   8.8500000e+02   1.9999996e-07
   8.9000000e+02   0.0000000e+00
   8.9500000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00


==> data/ASEP_QAM_1024_q3__smoothed.txt <==
   1.0000000e+02   7.6194476e-01
   1.1000000e+02   7.2181890e-01
   1.2000000e+02   6.8183436e-01
   1.3000000e+02   6.4125517e-01
   1.4000000e+02   5.9916802e-01
   1.5000000e+02   5.5711686e-01
   1.6000000e+02   5.1539769e-01
   1.7000000e+02   4.7482250e-01
   1.8000000e+02   4.3523530e-01
   1.9000000e+02   3.9884402e-01
   2.0000000e+02   3.6354473e-01
   2.1000000e+02   3.2950941e-01
   2.2000000e+02   2.9743405e-01
   2.3000000e+02   2.6715466e-01
   2.4000000e+02   2.3895122e-01
   2.5000000e+02   2.1327174e-01
   2.6000000e+02   1.8980021e-01
   2.7000000e+02   1.6755265e-01
   2.8000000e+02   1.4832103e-01
   2.9000000e+02   1.2967741e-01
   3.0000000e+02   1.1304974e-01
   3.1000000e+02   9.8114038e-02
   3.2000000e+02   8.5022300e-02
   3.3000000e+02   7.2850543e-02
   3.4000000e+02   6.2390752e-02
   3.5000000e+02   5.3402932e-02
   3.6000000e+02   4.5547089e-02
   3.7000000e+02   3.8975220e-02
   3.8000000e+02   3.3015990e-02
   3.9000000e+02   2.8459445e-02
   4.0000000e+02   2.4753554e-02
   4.0500000e+02   2.1802642e-02
   4.1000000e+02   1.9276836e-02
   4.1500000e+02   1.7599797e-02
   4.2000000e+02   1.6040757e-02
   4.2500000e+02   1.4652117e-02
   4.3000000e+02   1.3347317e-02
   4.3500000e+02   1.2155038e-02
   4.4000000e+02   1.1054118e-02
   4.4500000e+02   1.0021238e-02
   4.5000000e+02   9.0933182e-03
   4.5500000e+02   8.2232384e-03
   4.6000000e+02   7.4238385e-03
   4.6500000e+02   6.7055187e-03
   4.7000000e+02   6.0623988e-03
   4.7500000e+02   5.4761189e-03
   4.8000000e+02   4.9496390e-03
   4.8500000e+02   4.4700391e-03
   4.9000000e+02   4.0339192e-03
   4.9500000e+02   3.6358793e-03
   5.0000000e+02   3.2584394e-03
   5.0500000e+02   2.9347194e-03
   5.1000000e+02   2.6315995e-03
   5.1500000e+02   2.3573595e-03
   5.2000000e+02   2.1176396e-03
   5.2500000e+02   1.8971996e-03
   5.3000000e+02   1.6897997e-03
   5.3500000e+02   1.5128397e-03
   5.4000000e+02   1.3562397e-03
   5.4500000e+02   1.2090398e-03
   5.5000000e+02   1.0786798e-03
   5.5500000e+02   9.6015982e-04
   5.6000000e+02   8.5715983e-04
   5.6500000e+02   7.5683985e-04
   5.7000000e+02   6.7135986e-04
   5.7500000e+02   5.9251988e-04
   5.8000000e+02   5.2711989e-04
   5.8500000e+02   4.6211991e-04
   5.9000000e+02   4.0887992e-04
   5.9500000e+02   3.5835993e-04
   6.0000000e+02   3.1791994e-04
   6.0500000e+02   2.8019994e-04
   6.1000000e+02   2.4859995e-04
   6.1500000e+02   2.2011995e-04
   6.2000000e+02   1.9487996e-04
   6.2500000e+02   1.7311996e-04
   6.3000000e+02   1.5415997e-04
   6.3500000e+02   1.3427997e-04
   6.4000000e+02   1.1679998e-04
   6.4500000e+02   1.0203998e-04
   6.5000000e+02   8.8399983e-05
   6.5500000e+02   7.5519985e-05
   6.6000000e+02   6.4999987e-05
   6.6500000e+02   5.5599989e-05
   6.7000000e+02   4.8559990e-05
   6.7500000e+02   4.1959992e-05
   6.8000000e+02   3.7119993e-05
   6.8500000e+02   3.3479993e-05
   6.9000000e+02   2.9319994e-05
   6.9500000e+02   2.4519995e-05
   7.0000000e+02   2.2639996e-05
   7.0500000e+02   1.9079996e-05
   7.1000000e+02   1.6999997e-05
   7.1500000e+02   1.5479997e-05
   7.2000000e+02   1.4399997e-05
   7.2500000e+02   1.1719998e-05
   7.3000000e+02   9.9199981e-06
   7.3500000e+02   8.2399984e-06
   7.4000000e+02   7.3199986e-06
   7.4500000e+02   5.7599989e-06
   7.5000000e+02   4.7999990e-06
   7.5500000e+02   3.9199992e-06
   7.6000000e+02   2.9999994e-06
   7.6500000e+02   2.4799995e-06
   7.7000000e+02   1.9599996e-06
   7.7500000e+02   1.5999997e-06
   7.8000000e+02   1.5999997e-06
   7.8500000e+02   1.3999997e-06
   7.9000000e+02   1.3599997e-06
   7.9500000e+02   1.3199998e-06
   8.0000000e+02   1.1599998e-06
   8.0500000e+02   9.9999982e-07
   8.1000000e+02   9.1999983e-07
   8.1500000e+02   7.1999986e-07
   8.2000000e+02   5.9999988e-07
   8.2500000e+02   4.7999990e-07
   8.3000000e+02   3.1999994e-07
   8.3500000e+02   3.5999993e-07
   8.4000000e+02   3.9999992e-07
   8.4500000e+02   3.1999994e-07
   8.5000000e+02   3.1999994e-07
   8.5500000e+02   3.5999993e-07
   8.6000000e+02   1.9999996e-07
   8.6500000e+02   1.1999998e-07
   8.7000000e+02   7.9999984e-08
   8.7500000e+02   7.9999984e-08
   8.8000000e+02   3.9999992e-08
   8.8500000e+02   3.9999992e-08
   8.9000000e+02   3.9999992e-08
   8.9500000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00


==> data/ASEP_QAM_64_q1_.txt <==
 1.0000000e+01   9.3181364e-01
   1.5000000e+01   9.1161768e-01
   2.0000000e+01   8.7162567e-01
   2.5000000e+01   8.2443511e-01
   3.0000000e+01   7.8524295e-01
   3.5000000e+01   7.2285543e-01
   4.0000000e+01   6.8266347e-01
   4.5000000e+01   6.2787443e-01
   5.0000000e+01   5.7829948e-01
   5.5000000e+01   5.2604909e-01
   6.0000000e+01   4.7498451e-01
   6.5000000e+01   4.2573911e-01
   7.0000000e+01   3.7903852e-01
   7.5000000e+01   3.3479773e-01
   8.0000000e+01   2.9402174e-01
   8.5000000e+01   2.5565575e-01
   9.0000000e+01   2.2113156e-01
   9.5000000e+01   1.8991956e-01
   1.0000000e+02   1.6232457e-01
   1.0500000e+02   1.3764697e-01
   1.1000000e+02   1.1575698e-01
   1.1500000e+02   9.6808981e-02
   1.2000000e+02   8.0414384e-02
   1.2500000e+02   6.6270987e-02
   1.3000000e+02   5.4340389e-02
   1.3500000e+02   4.4252591e-02
   1.4000000e+02   3.5951593e-02
   1.4500000e+02   2.8827194e-02
   1.5000000e+02   2.3018995e-02
   1.5500000e+02   1.8402996e-02
   1.6000000e+02   1.4455997e-02
   1.6500000e+02   1.1388998e-02
   1.7000000e+02   8.9411982e-03
   1.7500000e+02   6.9273986e-03
   1.8000000e+02   5.2607989e-03
   1.8500000e+02   4.0579992e-03
   1.9000000e+02   3.1355994e-03
   1.9500000e+02   2.3775995e-03
   2.0000000e+02   1.7531996e-03
   2.0500000e+02   1.3507997e-03
   2.1000000e+02   9.7139981e-04
   2.1500000e+02   7.1459986e-04
   2.2000000e+02   5.3919989e-04
   2.2500000e+02   3.6879993e-04
   2.3000000e+02   2.9539994e-04
   2.3500000e+02   1.9379996e-04
   2.4000000e+02   1.5199997e-04
   2.4500000e+02   1.0459998e-04
   2.5000000e+02   6.8599986e-05
   2.5500000e+02   5.3799989e-05
   2.6000000e+02   3.4799993e-05
   2.6500000e+02   2.4199995e-05
   2.7000000e+02   1.5199997e-05
   2.7500000e+02   1.1599998e-05
   2.8000000e+02   7.7999984e-06
   2.8500000e+02   5.3999989e-06
   2.9000000e+02   3.5999993e-06
   2.9500000e+02   2.1999996e-06
   3.0000000e+02   1.1999998e-06


==> data/ASEP_QAM_64_q1__smoothed.txt <==
   1.0000000e+01   9.3181364e-01
   1.5000000e+01   9.0501900e-01
   2.0000000e+01   8.6494701e-01
   2.5000000e+01   8.2315537e-01
   3.0000000e+01   7.7736453e-01
   3.5000000e+01   7.2861428e-01
   4.0000000e+01   6.7938715e-01
   4.5000000e+01   6.2754838e-01
   5.0000000e+01   5.7797420e-01
   5.5000000e+01   5.2658932e-01
   6.0000000e+01   4.7682214e-01
   6.5000000e+01   4.2812179e-01
   7.0000000e+01   3.8171632e-01
   7.5000000e+01   3.3785057e-01
   8.0000000e+01   2.9692906e-01
   8.5000000e+01   2.5910527e-01
   9.0000000e+01   2.2461064e-01
   9.5000000e+01   1.9333568e-01
   1.0000000e+02   1.6535593e-01
   1.0500000e+02   1.4049141e-01
   1.1000000e+02   1.1859038e-01
   1.1500000e+02   9.9379660e-02
   1.2000000e+02   8.2718344e-02
   1.2500000e+02   6.8417466e-02
   1.3000000e+02   5.6245989e-02
   1.3500000e+02   4.5928551e-02
   1.4000000e+02   3.7278152e-02
   1.4500000e+02   3.0090674e-02
   1.5000000e+02   2.4131355e-02
   1.5500000e+02   1.9218836e-02
   1.6000000e+02   1.5241637e-02
   1.6500000e+02   1.2023318e-02
   1.7000000e+02   9.3948781e-03
   1.7500000e+02   7.3152786e-03
   1.8000000e+02   5.6645989e-03
   1.8500000e+02   4.3518791e-03
   1.9000000e+02   3.3170393e-03
   1.9500000e+02   2.5350395e-03
   2.0000000e+02   1.9177196e-03
   2.0500000e+02   1.4335197e-03
   2.1000000e+02   1.0658398e-03
   2.1500000e+02   7.8895984e-04
   2.2000000e+02   5.7787989e-04
   2.2500000e+02   4.2235992e-04
   2.3000000e+02   3.0983994e-04
   2.3500000e+02   2.2291996e-04
   2.4000000e+02   1.6287997e-04
   2.4500000e+02   1.1455998e-04
   2.5000000e+02   8.2759984e-05
   2.5500000e+02   5.7199989e-05
   2.6000000e+02   3.9319992e-05
   2.6500000e+02   2.7919994e-05
   2.7000000e+02   1.8719996e-05
   2.7500000e+02   1.2839997e-05
   2.8000000e+02   8.7199983e-06
   2.8500000e+02   6.1199988e-06
   2.9000000e+02   4.0399992e-06
   2.9500000e+02   2.3333329e-06
   3.0000000e+02   1.1999998e-06


==> data/ASEP_QAM_64_q2_.txt <==
   1.0000000e+01   9.1741652e-01
   1.5000000e+01   8.6242751e-01
   2.0000000e+01   7.9784043e-01
   2.5000000e+01   7.3345331e-01
   3.0000000e+01   6.6386723e-01
   3.5000000e+01   5.8288342e-01
   4.0000000e+01   5.0989802e-01
   4.5000000e+01   4.4751050e-01
  5.0000000e+01   3.7662452e-01
   5.5000000e+01   3.1488514e-01
   6.0000000e+01   2.6019895e-01
   6.5000000e+01   2.1151316e-01
   7.0000000e+01   1.6962357e-01
   7.5000000e+01   1.3387377e-01
   8.0000000e+01   1.0431598e-01
   8.5000000e+01   8.0514584e-02
   9.0000000e+01   6.1176788e-02
   9.5000000e+01   4.5927391e-02
   1.0000000e+02   3.3716593e-02
   1.0500000e+02   2.4784795e-02
   1.1000000e+02   1.7779596e-02
   1.1500000e+02   1.2694797e-02
   1.2000000e+02   8.9061982e-03
   1.2500000e+02   6.2205988e-03
   1.3000000e+02   4.2637991e-03
   1.3500000e+02   2.9019994e-03
   1.4000000e+02   1.9309996e-03
   1.4500000e+02   1.2793997e-03
   1.5000000e+02   8.3359983e-04
   1.5500000e+02   5.3439989e-04
   1.6000000e+02   3.4079993e-04
   1.6500000e+02   2.1179996e-04
   1.7000000e+02   1.2559997e-04
   1.7500000e+02   8.2999983e-05
   1.8000000e+02   5.0199990e-05
   1.8500000e+02   3.0599994e-05
   1.9000000e+02   1.8599996e-05
   1.9500000e+02   1.0799998e-05
   2.0000000e+02   5.3999989e-06
   2.0500000e+02   3.1999994e-06
   2.1000000e+02   1.7999996e-06
   2.1500000e+02   1.9999996e-07
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   1.9999996e-07
   2.3500000e+02   1.9999996e-07
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   2.9500000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00


==> data/ASEP_QAM_64_q2__smoothed.txt <==
   1.0000000e+01   9.1741652e-01
   1.5000000e+01   8.5922815e-01
   2.0000000e+01   7.9500100e-01
   2.5000000e+01   7.2809438e-01
   3.0000000e+01   6.5758848e-01
   3.5000000e+01   5.8752250e-01
   4.0000000e+01   5.1615674e-01
   4.5000000e+01   4.4636032e-01
   5.0000000e+01   3.8182343e-01
   5.5000000e+01   3.2214645e-01
   6.0000000e+01   2.6656907e-01
   6.5000000e+01   2.1801892e-01
   7.0000000e+01   1.7590509e-01
   7.5000000e+01   1.3996821e-01
   8.0000000e+01   1.0990094e-01
   8.5000000e+01   8.5161703e-02
   9.0000000e+01   6.5130267e-02
   9.5000000e+01   4.9224030e-02
   1.0000000e+02   3.6677033e-02
   1.0500000e+02   2.6980634e-02
   1.1000000e+02   1.9576396e-02
   1.1500000e+02   1.4077197e-02
   1.2000000e+02   9.9729978e-03
   1.2500000e+02   6.9974785e-03
   1.3000000e+02   4.8447190e-03
   1.3500000e+02   3.3193593e-03
   1.4000000e+02   2.2419595e-03
   1.4500000e+02   1.4960797e-03
   1.5000000e+02   9.8383979e-04
   1.5500000e+02   6.3999986e-04
   1.6000000e+02   4.0923992e-04
   1.6500000e+02   2.5911995e-04
   1.7000000e+02   1.6227997e-04
   1.7500000e+02   1.0023998e-04
   1.8000000e+02   6.1599987e-05
   1.8500000e+02   3.8639992e-05
   1.9000000e+02   2.3119995e-05
   1.9500000e+02   1.3719997e-05
   2.0000000e+02   7.9599984e-06
   2.0500000e+02   4.2799992e-06
   2.1000000e+02   2.1199996e-06
   2.1500000e+02   1.0399998e-06
   2.2000000e+02   4.3999990e-07
   2.2500000e+02   1.1999998e-07
   2.3000000e+02   7.9999984e-08
   2.3500000e+02   7.9999984e-08
   2.4000000e+02   7.9999984e-08
   2.4500000e+02   3.9999992e-08
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.7500000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.8500000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   2.9500000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00


==> data/ASEP_QAM_64_q3_.txt <==
  1.0000000e+01   9.1681664e-01
   1.5000000e+01   8.5142971e-01
   2.0000000e+01   7.8804239e-01
   2.5000000e+01   7.0005999e-01
   3.0000000e+01   6.3267347e-01
   3.5000000e+01   5.5588882e-01
   4.0000000e+01   4.7470506e-01
   4.5000000e+01   3.9592082e-01
   5.0000000e+01   3.2666273e-01
   5.5000000e+01   2.6582615e-01
   6.0000000e+01   2.1245836e-01
   6.5000000e+01   1.6707997e-01
   7.0000000e+01   1.2949177e-01
   7.5000000e+01   9.8611180e-02
   8.0000000e+01   7.4007185e-02
   8.5000000e+01   5.4674989e-02
   9.0000000e+01   3.9915192e-02
   9.5000000e+01   2.8560194e-02
   1.0000000e+02   2.0243796e-02
   1.0500000e+02   1.4059997e-02
   1.1000000e+02   9.6119981e-03
   1.1500000e+02   6.5427987e-03
   1.2000000e+02   4.3881991e-03
   1.2500000e+02   2.8519994e-03
   1.3000000e+02   1.8411996e-03
   1.3500000e+02   1.1985998e-03
   1.4000000e+02   7.4659985e-04
   1.4500000e+02   4.4779991e-04
   1.5000000e+02   2.7759994e-04
   1.5500000e+02   1.7059997e-04
   1.6000000e+02   9.6599981e-05
   1.6500000e+02   6.0399988e-05
   1.7000000e+02   3.0799994e-05
   1.7500000e+02   2.3399995e-05
   1.8000000e+02   9.9999980e-06
   1.8500000e+02   5.5999989e-06
   1.9000000e+02   2.3999995e-06
   1.9500000e+02   1.1999998e-06
   2.0000000e+02   5.9999988e-07
   2.0500000e+02   3.9999992e-07
   2.1000000e+02   1.9999996e-07
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00


==> data/ASEP_QAM_64_q3__smoothed.txt <==
   1.0000000e+01   9.1681664e-01
   1.5000000e+01   8.5209625e-01
   2.0000000e+01   7.7780444e-01
   2.5000000e+01   7.0561888e-01
   3.0000000e+01   6.3027395e-01
   3.5000000e+01   5.5184963e-01
   4.0000000e+01   4.7717018e-01
   4.5000000e+01   4.0380072e-01
   5.0000000e+01   3.3511462e-01
   5.5000000e+01   2.7358961e-01
   6.0000000e+01   2.2030380e-01
   6.5000000e+01   1.7469349e-01
   7.0000000e+01   1.3632969e-01
   7.5000000e+01   1.0477302e-01
   8.0000000e+01   7.9340063e-02
   8.5000000e+01   5.9153748e-02
   9.0000000e+01   4.3480271e-02
   9.5000000e+01   3.1490834e-02
   1.0000000e+02   2.2478235e-02
   1.0500000e+02   1.5803757e-02
   1.1000000e+02   1.0969358e-02
   1.1500000e+02   7.4909985e-03
   1.2000000e+02   5.0472390e-03
   1.2500000e+02   3.3645593e-03
   1.3000000e+02   2.2053196e-03
   1.3500000e+02   1.4172397e-03
   1.4000000e+02   9.0235982e-04
   1.4500000e+02   5.6823989e-04
   1.5000000e+02   3.4783993e-04
   1.5500000e+02   2.1059996e-04
   1.6000000e+02   1.2719997e-04
   1.6500000e+02   7.6359986e-05
   1.7000000e+02   4.4239991e-05
   1.7500000e+02   2.6039995e-05
   1.8000000e+02   1.4439997e-05
   1.8500000e+02   8.5199982e-06
   1.9000000e+02   3.9599992e-06
   1.9500000e+02   2.0399996e-06
   2.0000000e+02   9.5999981e-07
   2.0500000e+02   4.7999991e-07
   2.1000000e+02   2.3999995e-07
   2.1500000e+02   1.1999998e-07
   2.2000000e+02   3.9999992e-08
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00


==> data/EE_HQAM_1024_q1__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.6000000e+02   0.0000000e+00
   7.8000000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.2000000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0190000e+03   0.0000000e+00
   1.0200000e+03   4.7822783e+00
   1.0400000e+03   4.6925502e+00
   1.0600000e+03   4.6061175e+00
   1.0800000e+03   4.5228060e+00
   1.1000000e+03   4.4424469e+00
   1.1000000e+03   4.4424700e+00
   1.1100000e+03   4.4033465e+00
   1.1200000e+03   4.3649062e+00
   1.1300000e+03   4.3271311e+00
   1.1400000e+03   4.2900043e+00
   1.1500000e+03   4.2535091e+00
   1.1600000e+03   4.2176297e+00
   1.1700000e+03   4.1823505e+00
   1.1800000e+03   4.1476566e+00
   1.1900000e+03   4.1135335e+00
   1.2000000e+03   4.0799674e+00
   1.2100000e+03   4.0469446e+00
   1.2200000e+03   4.0144520e+00
   1.2300000e+03   3.9824771e+00
   1.2400000e+03   3.9510075e+00
   1.2500000e+03   3.9200314e+00
   1.2600000e+03   3.8895371e+00
   1.2700000e+03   3.8595137e+00
   1.2800000e+03   3.8299502e+00
   1.2900000e+03   3.8008362e+00
   1.3000000e+03   3.7721614e+00
   1.3100000e+03   3.7439161e+00
   1.3200000e+03   3.7160907e+00
   1.3300000e+03   3.6886758e+00
   1.3400000e+03   3.6616624e+00
   1.3500000e+03   3.6350418e+00
   1.3600000e+03   3.6088055e+00
   1.3700000e+03   3.5829452e+00
   1.3800000e+03   3.5574529e+00
   1.3900000e+03   3.5323207e+00
   1.4000000e+03   3.5075412e+00
   1.4100000e+03   3.4831069e+00
   1.4200000e+03   3.4590107e+00
   1.4300000e+03   3.4352456e+00
   1.4400000e+03   3.4118048e+00
   1.4500000e+03   3.3886818e+00
   1.4600000e+03   3.3658701e+00
   1.4700000e+03   3.3433634e+00
   1.4800000e+03   3.3211558e+00
   1.4900000e+03   3.2992412e+00
   1.5000000e+03   3.2776139e+00
   1.5100000e+03   3.2562683e+00
   1.5200000e+03   3.2351990e+00
   1.5300000e+03   3.2144005e+00
   1.5400000e+03   3.1938678e+00
   1.5500000e+03   3.1735957e+00
   1.5600000e+03   3.1535793e+00
   1.5700000e+03   3.1338139e+00
   1.5800000e+03   3.1142946e+00
   1.5900000e+03   3.0950170e+00
   1.6000000e+03   3.0759766e+00
   1.6100000e+03   3.0571691e+00
   1.6200000e+03   3.0385901e+00
   1.6300000e+03   3.0202356e+00
   1.6400000e+03   3.0021015e+00
   1.6500000e+03   2.9841838e+00
   1.6600000e+03   2.9664788e+00
   1.6700000e+03   2.9489826e+00
   1.6800000e+03   2.9316916e+00
   1.6900000e+03   2.9146022e+00
   1.7000000e+03   2.8977108e+00


==> data/EE_HQAM_1024_q1__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.6000000e+02   0.0000000e+00
   7.8000000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.2000000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0600000e+03   0.0000000e+00
   1.0640000e+03   0.0000000e+00
   1.0650000e+03   0.0000000e+00
   1.0660000e+03   0.0000000e+00
   1.0670000e+03   0.0000000e+00
   1.0680000e+03   0.0000000e+00
   1.0690000e+03   0.0000000e+00
   1.0700000e+03   8.8416658e+00
   1.1000000e+03   8.6880521e+00
   1.1000000e+03   8.6880973e+00
   1.1100000e+03   8.6132644e+00
   1.1200000e+03   8.5397096e+00
   1.1300000e+03   8.4674005e+00
   1.1400000e+03   8.3963056e+00
   1.1500000e+03   8.3263947e+00
   1.1600000e+03   8.2576383e+00
   1.1700000e+03   8.1900082e+00
   1.1800000e+03   8.1234768e+00
   1.1900000e+03   8.0580177e+00
   1.2000000e+03   7.9936051e+00
   1.2100000e+03   7.9302141e+00
   1.2200000e+03   7.8678206e+00
   1.2300000e+03   7.8064012e+00
   1.2400000e+03   7.7459334e+00
   1.2500000e+03   7.6863951e+00
   1.2600000e+03   7.6277651e+00
   1.2700000e+03   7.5700227e+00
   1.2800000e+03   7.5131480e+00
   1.2900000e+03   7.4571216e+00
   1.3000000e+03   7.4019245e+00
   1.3100000e+03   7.3475386e+00
   1.3200000e+03   7.2939460e+00
   1.3300000e+03   7.2411296e+00
   1.3400000e+03   7.1890726e+00
   1.3500000e+03   7.1377587e+00
   1.3600000e+03   7.0871722e+00
   1.3700000e+03   7.0372977e+00
   1.3800000e+03   6.9881202e+00
   1.3900000e+03   6.9396253e+00
   1.4000000e+03   6.8917988e+00
   1.4100000e+03   6.8446270e+00
   1.4200000e+03   6.7980965e+00
   1.4300000e+03   6.7521945e+00
   1.4400000e+03   6.7069081e+00
   1.4500000e+03   6.6622252e+00
   1.4600000e+03   6.6181337e+00
   1.4700000e+03   6.5746220e+00
   1.4800000e+03   6.5316786e+00
   1.4900000e+03   6.4892927e+00
   1.5000000e+03   6.4474533e+00
   1.5100000e+03   6.4061499e+00
   1.5200000e+03   6.3653724e+00
   1.5300000e+03   6.3251107e+00
   1.5400000e+03   6.2853551e+00
   1.5500000e+03   6.2460962e+00
   1.5600000e+03   6.2073246e+00
   1.5700000e+03   6.1690315e+00
   1.5800000e+03   6.1312078e+00
   1.5900000e+03   6.0938452e+00
   1.6000000e+03   6.0569352e+00
   1.6100000e+03   6.0204696e+00
   1.6200000e+03   5.9844405e+00
   1.6300000e+03   5.9488400e+00
   1.6400000e+03   5.9136606e+00
   1.6500000e+03   5.8788948e+00
   1.6600000e+03   5.8445354e+00
   1.6700000e+03   5.8105752e+00
   1.6800000e+03   5.7770075e+00
   1.6900000e+03   5.7438254e+00
   1.7000000e+03   5.7110223e+00


==> data/EE_HQAM_1024_q2__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.1900000e+02   0.0000000e+00
   7.2000000e+02   3.4117062e+00
   7.4000000e+02   3.3211013e+00
   7.6000000e+02   3.2351698e+00
   7.8000000e+02   3.1535628e+00
   8.0000000e+02   3.0759670e+00
   8.2000000e+02   3.0020965e+00
   8.4000000e+02   2.9316890e+00
   8.6000000e+02   2.8645075e+00
   8.8000000e+02   2.8003354e+00
   9.0000000e+02   2.7389754e+00
   9.2000000e+02   2.6802465e+00
   9.4000000e+02   2.6239831e+00
   9.6000000e+02   2.5700334e+00
   9.8000000e+02   2.5182574e+00
   1.0000000e+03   2.4685263e+00
   1.0200000e+03   2.4207214e+00
   1.0400000e+03   2.3747328e+00
   1.0600000e+03   2.3304591e+00
   1.0800000e+03   2.2878060e+00
   1.1000000e+03   2.2466861e+00
   1.1000000e+03   2.2466861e+00
   1.1100000e+03   2.2266756e+00
   1.1200000e+03   2.2070183e+00
   1.1300000e+03   2.1877051e+00
   1.1400000e+03   2.1687270e+00
   1.1500000e+03   2.1500753e+00
   1.1600000e+03   2.1317416e+00
   1.1700000e+03   2.1137180e+00
   1.1800000e+03   2.0959966e+00
   1.1900000e+03   2.0785699e+00
   1.2000000e+03   2.0614306e+00
   1.2100000e+03   2.0445717e+00
   1.2200000e+03   2.0279862e+00
   1.2300000e+03   2.0116677e+00
   1.2400000e+03   1.9956097e+00
   1.2500000e+03   1.9798060e+00
   1.2600000e+03   1.9642506e+00
   1.2700000e+03   1.9489378e+00
   1.2800000e+03   1.9338619e+00
   1.2900000e+03   1.9190175e+00
   1.3000000e+03   1.9043992e+00
   1.3100000e+03   1.8900019e+00
   1.3200000e+03   1.8758207e+00
   1.3300000e+03   1.8618507e+00
   1.3400000e+03   1.8480872e+00
   1.3500000e+03   1.8345258e+00
   1.3600000e+03   1.8211619e+00
   1.3700000e+03   1.8079913e+00
   1.3800000e+03   1.7950099e+00
   1.3900000e+03   1.7822135e+00
   1.4000000e+03   1.7695983e+00
   1.4100000e+03   1.7571604e+00
   1.4200000e+03   1.7448962e+00
   1.4300000e+03   1.7328019e+00
   1.4400000e+03   1.7208742e+00
   1.4500000e+03   1.7091096e+00
   1.4600000e+03   1.6975047e+00
   1.4700000e+03   1.6860563e+00
   1.4800000e+03   1.6747613e+00
   1.4900000e+03   1.6636167e+00
   1.5000000e+03   1.6526194e+00
   1.5100000e+03   1.6417665e+00
   1.5200000e+03   1.6310553e+00
   1.5300000e+03   1.6204829e+00
   1.5400000e+03   1.6100467e+00
   1.5500000e+03   1.5997440e+00
   1.5600000e+03   1.5895724e+00
   1.5700000e+03   1.5795293e+00
   1.5800000e+03   1.5696123e+00
   1.5900000e+03   1.5598191e+00
   1.6000000e+03   1.5501473e+00
   1.6100000e+03   1.5405947e+00
   1.6200000e+03   1.5311591e+00
   1.6300000e+03   1.5218384e+00
   1.6400000e+03   1.5126305e+00
   1.6500000e+03   1.5035333e+00
   1.6600000e+03   1.4945449e+00
   1.6700000e+03   1.4856633e+00
   1.6800000e+03   1.4768867e+00
   1.6900000e+03   1.4682132e+00
   1.7000000e+03   1.4596409e+00


==> data/EE_HQAM_1024_q2__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.5900000e+02   0.0000000e+00
7.6000000e+02   6.3653151e+00
   7.8000000e+02   6.2072921e+00
   8.0000000e+02   6.0569163e+00
   8.2000000e+02   5.9136509e+00
   8.4000000e+02   5.7770024e+00
   8.6000000e+02   5.6465249e+00
   8.8000000e+02   5.5218098e+00
   9.0000000e+02   5.4024847e+00
   9.2000000e+02   5.2882071e+00
   9.4000000e+02   5.1786637e+00
   9.6000000e+02   5.0735667e+00
   9.8000000e+02   4.9726504e+00
   1.0000000e+03   4.8756704e+00
   1.0200000e+03   4.7824008e+00
   1.0400000e+03   4.6926326e+00
   1.0600000e+03   4.6061723e+00
   1.0800000e+03   4.5228403e+00
   1.1000000e+03   4.4424700e+00
   1.1000000e+03   4.4424700e+00
   1.1100000e+03   4.4033465e+00
   1.1200000e+03   4.3649062e+00
   1.1300000e+03   4.3271311e+00
   1.1400000e+03   4.2900043e+00
   1.1500000e+03   4.2535091e+00
   1.1600000e+03   4.2176297e+00
   1.1700000e+03   4.1823505e+00
   1.1800000e+03   4.1476566e+00
   1.1900000e+03   4.1135335e+00
   1.2000000e+03   4.0799674e+00
   1.2100000e+03   4.0469446e+00
   1.2200000e+03   4.0144520e+00
   1.2300000e+03   3.9824771e+00
   1.2400000e+03   3.9510075e+00
   1.2500000e+03   3.9200314e+00
   1.2600000e+03   3.8895371e+00
   1.2700000e+03   3.8595137e+00
   1.2800000e+03   3.8299502e+00
   1.2900000e+03   3.8008362e+00
   1.3000000e+03   3.7721614e+00
   1.3100000e+03   3.7439161e+00
   1.3200000e+03   3.7160907e+00
   1.3300000e+03   3.6886758e+00
   1.3400000e+03   3.6616624e+00
   1.3500000e+03   3.6350418e+00
   1.3600000e+03   3.6088055e+00
   1.3700000e+03   3.5829452e+00
   1.3800000e+03   3.5574529e+00
   1.3900000e+03   3.5323207e+00
   1.4000000e+03   3.5075412e+00
   1.4100000e+03   3.4831069e+00
   1.4200000e+03   3.4590107e+00
   1.4300000e+03   3.4352456e+00
   1.4400000e+03   3.4118048e+00
   1.4500000e+03   3.3886818e+00
   1.4600000e+03   3.3658701e+00
   1.4700000e+03   3.3433634e+00
   1.4800000e+03   3.3211558e+00
   1.4900000e+03   3.2992412e+00
   1.5000000e+03   3.2776139e+00
   1.5100000e+03   3.2562683e+00
   1.5200000e+03   3.2351990e+00
   1.5300000e+03   3.2144005e+00
   1.5400000e+03   3.1938678e+00
   1.5500000e+03   3.1735957e+00
   1.5600000e+03   3.1535793e+00
   1.5700000e+03   3.1338139e+00
   1.5800000e+03   3.1142946e+00
   1.5900000e+03   3.0950170e+00
   1.6000000e+03   3.0759766e+00
   1.6100000e+03   3.0571691e+00
   1.6200000e+03   3.0385901e+00
   1.6300000e+03   3.0202356e+00
   1.6400000e+03   3.0021015e+00
   1.6500000e+03   2.9841838e+00
   1.6600000e+03   2.9664788e+00
   1.6700000e+03   2.9489826e+00
   1.6800000e+03   2.9316916e+00
   1.6900000e+03   2.9146022e+00
   1.7000000e+03   2.8977108e+00



   
  

==> data/EE_HQAM_1024_q3__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.1000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   3.9000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.0500000e+02   0.0000000e+00
   4.1000000e+02   0.0000000e+00
   4.1500000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.2500000e+02   0.0000000e+00
   4.3000000e+02   0.0000000e+00
   4.3500000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.4500000e+02   0.0000000e+00
   4.5000000e+02   0.0000000e+00
   4.5500000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.6500000e+02   0.0000000e+00
   4.7000000e+02   0.0000000e+00
   4.7500000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   4.8500000e+02   0.0000000e+00
   4.9000000e+02   0.0000000e+00
   4.9500000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.0500000e+02   0.0000000e+00
   5.1000000e+02   0.0000000e+00
   5.1500000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.2500000e+02   0.0000000e+00
   5.3000000e+02   0.0000000e+00
   5.3500000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.4500000e+02   0.0000000e+00
   5.5000000e+02   0.0000000e+00
   5.5500000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.6500000e+02   0.0000000e+00
   5.7000000e+02   0.0000000e+00
   5.7500000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   5.8500000e+02   0.0000000e+00
   5.9000000e+02   0.0000000e+00
   5.9500000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.0500000e+02   0.0000000e+00
   6.1000000e+02   0.0000000e+00
   6.1500000e+02   0.0000000e+00
   6.1900000e+02   0.0000000e+00
   6.2000000e+02   2.6515727e+00
   6.4000000e+02   2.5699017e+00
   6.6000000e+02   2.4930753e+00
   6.8000000e+02   2.4206867e+00
   7.0000000e+02   2.3523689e+00
   7.2000000e+02   2.2877957e+00
   7.4000000e+02   2.2266716e+00
   7.6000000e+02   2.1687248e+00
   7.8000000e+02   2.1137167e+00
   8.0000000e+02   2.0614302e+00
   8.2000000e+02   2.0116676e+00
   8.4000000e+02   1.9642506e+00
   8.6000000e+02   1.9190174e+00
   8.8000000e+02   1.8758207e+00
   9.0000000e+02   1.8345258e+00
   9.0000000e+02   1.8345258e+00
   9.1000000e+02   1.8145527e+00
   9.2000000e+02   1.7950099e+00
   9.3000000e+02   1.7758835e+00
   9.4000000e+02   1.7571604e+00
   9.5000000e+02   1.7388280e+00
   9.6000000e+02   1.7208742e+00
   9.7000000e+02   1.7032873e+00
   9.8000000e+02   1.6860563e+00
   9.9000000e+02   1.6691704e+00
   1.0000000e+03   1.6526194e+00
   1.0100000e+03   1.6363934e+00
   1.0200000e+03   1.6204829e+00
   1.0300000e+03   1.6048788e+00
   1.0400000e+03   1.5895724e+00
   1.0500000e+03   1.5745552e+00
   1.0600000e+03   1.5598191e+00
   1.0700000e+03   1.5453562e+00
   1.0800000e+03   1.5311591e+00
   1.0900000e+03   1.5172205e+00
   1.1000000e+03   1.5035333e+00
   1.1100000e+03   1.4900909e+00
   1.1200000e+03   1.4768867e+00
   1.1300000e+03   1.4639145e+00
   1.1400000e+03   1.4511682e+00
   1.1500000e+03   1.4386419e+00
   1.1600000e+03   1.4263301e+00
   1.1700000e+03   1.4142271e+00
   1.1800000e+03   1.4023279e+00
   1.1900000e+03   1.3906272e+00
   1.2000000e+03   1.3791201e+00
   1.2100000e+03   1.3678019e+00
   1.2200000e+03   1.3566680e+00
   1.2300000e+03   1.3457139e+00
   1.2400000e+03   1.3349353e+00
   1.2500000e+03   1.3243279e+00
   1.2600000e+03   1.3138878e+00
   1.2700000e+03   1.3036110e+00
   1.2800000e+03   1.2934937e+00
   1.2900000e+03   1.2835323e+00
   1.3000000e+03   1.2737231e+00
   1.3100000e+03   1.2640627e+00
   1.3200000e+03   1.2545477e+00
   1.3300000e+03   1.2451749e+00
   1.3400000e+03   1.2359412e+00
   1.3500000e+03   1.2268433e+00
   1.3600000e+03   1.2178785e+00
   1.3700000e+03   1.2090436e+00
   1.3800000e+03   1.2003361e+00
   1.3900000e+03   1.1917531e+00
   1.4000000e+03   1.1832919e+00
   1.4100000e+03   1.1749501e+00
   1.4200000e+03   1.1667250e+00
   1.4300000e+03   1.1586143e+00
   1.4400000e+03   1.1506156e+00
   1.4500000e+03   1.1427265e+00
   1.4600000e+03   1.1349450e+00
   1.4700000e+03   1.1272686e+00
   1.4800000e+03   1.1196954e+00
   1.4900000e+03   1.1122233e+00
   1.5000000e+03   1.1048503e+00
   1.5100000e+03   1.0975744e+00
   1.5200000e+03   1.0903936e+00
   1.5300000e+03   1.0833063e+00
   1.5400000e+03   1.0763104e+00
   1.5500000e+03   1.0694043e+00
   1.5600000e+03   1.0625863e+00
   1.5700000e+03   1.0558547e+00
   1.5800000e+03   1.0492078e+00
   1.5900000e+03   1.0426441e+00
   1.6000000e+03   1.0361621e+00
   1.6100000e+03   1.0297601e+00
   1.6200000e+03   1.0234367e+00
   1.6300000e+03   1.0171905e+00
   1.6400000e+03   1.0110201e+00
   1.6500000e+03   1.0049241e+00
   1.6600000e+03   9.9890121e-01
   1.6700000e+03   9.9295005e-01
   1.6800000e+03   9.8706939e-01
   1.6900000e+03   9.8125797e-01
   1.7000000e+03   9.7551458e-01


==> data/EE_HQAM_1024_q3__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.6100000e+02   0.0000000e+00
   6.6200000e+02   0.0000000e+00
   6.6400000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   6.9400000e+02   0.0000000e+00
   6.9500000e+02   4.6816084e+00
   7.0000000e+02   4.6489635e+00
   7.0500000e+02   4.6167769e+00
   7.1000000e+02   4.5850276e+00
   7.1500000e+02   4.5537117e+00
   7.2000000e+02   4.5228199e+00
   7.2500000e+02   4.4923459e+00
   7.3000000e+02   4.4622801e+00
   7.3500000e+02   4.4326138e+00
   7.4000000e+02   4.4033386e+00
   7.4500000e+02   4.3744467e+00
   7.5000000e+02   4.3459315e+00
   7.5500000e+02   4.3177843e+00
   7.6000000e+02   4.2900000e+00
   7.6500000e+02   4.2625710e+00
   7.7000000e+02   4.2354907e+00
   7.7500000e+02   4.2087513e+00
   7.8000000e+02   4.1823478e+00
   7.8500000e+02   4.1562741e+00
   7.9000000e+02   4.1305224e+00
   7.9500000e+02   4.1050888e+00
   8.0000000e+02   4.0799665e+00
   8.0500000e+02   4.0551494e+00
   8.1000000e+02   4.0306322e+00
   8.1500000e+02   4.0064101e+00
   8.2000000e+02   3.9824769e+00
   8.2500000e+02   3.9588280e+00
   8.3000000e+02   3.9354585e+00
   8.3500000e+02   3.9123631e+00
   8.4000000e+02   3.8895370e+00
   8.4500000e+02   3.8669759e+00
   8.5000000e+02   3.8446750e+00
   8.5500000e+02   3.8226298e+00
   8.6000000e+02   3.8008360e+00
   8.6500000e+02   3.7792895e+00
   8.7000000e+02   3.7579857e+00
   8.7500000e+02   3.7369208e+00
   8.8000000e+02   3.7160907e+00
   8.8500000e+02   3.6954915e+00
   8.9000000e+02   3.6751194e+00
   8.9500000e+02   3.6549708e+00
   9.0000000e+02   3.6350418e+00
   9.0000000e+02   3.6350418e+00
   9.1000000e+02   3.5958288e+00
   9.2000000e+02   3.5574529e+00
   9.3000000e+02   3.5198874e+00
   9.4000000e+02   3.4831069e+00
   9.5000000e+02   3.4470872e+00
   9.6000000e+02   3.4118048e+00
   9.7000000e+02   3.3772374e+00
   9.8000000e+02   3.3433634e+00
   9.9000000e+02   3.3101622e+00
   1.0000000e+03   3.2776139e+00
   1.0100000e+03   3.2456994e+00
   1.0200000e+03   3.2144005e+00
   1.0300000e+03   3.1836995e+00
   1.0400000e+03   3.1535793e+00
   1.0500000e+03   3.1240237e+00
   1.0600000e+03   3.0950170e+00
   1.0700000e+03   3.0665440e+00
   1.0800000e+03   3.0385901e+00
   1.0900000e+03   3.0111412e+00
   1.1000000e+03   2.9841838e+00
   1.1100000e+03   2.9577048e+00
   1.1200000e+03   2.9316916e+00
   1.1300000e+03   2.9061319e+00
   1.1400000e+03   2.8810141e+00
   1.1500000e+03   2.8563268e+00
   1.1600000e+03   2.8320589e+00
   1.1700000e+03   2.8081999e+00
   1.1800000e+03   2.7847396e+00
   1.1900000e+03   2.7616680e+00
   1.2000000e+03   2.7389756e+00
   1.2100000e+03   2.7166531e+00
   1.2200000e+03   2.6946915e+00
   1.2300000e+03   2.6730821e+00
   1.2400000e+03   2.6518165e+00
   1.2500000e+03   2.6308866e+00
   1.2600000e+03   2.6102845e+00
   1.2700000e+03   2.5900026e+00
   1.2800000e+03   2.5700334e+00
   1.2900000e+03   2.5503698e+00
   1.3000000e+03   2.5310048e+00
   1.3100000e+03   2.5119317e+00
   1.3200000e+03   2.4931439e+00
   1.3300000e+03   2.4746350e+00
   1.3400000e+03   2.4563989e+00
   1.3500000e+03   2.4384297e+00
   1.3600000e+03   2.4207214e+00
   1.3700000e+03   2.4032684e+00
   1.3800000e+03   2.3860654e+00
   1.3900000e+03   2.3691068e+00
   1.4000000e+03   2.3523877e+00
   1.4100000e+03   2.3359028e+00
   1.4200000e+03   2.3196474e+00
   1.4300000e+03   2.3036167e+00
   1.4400000e+03   2.2878060e+00
   1.4500000e+03   2.2722109e+00
   1.4600000e+03   2.2568269e+00
   1.4700000e+03   2.2416499e+00
   1.4800000e+03   2.2266756e+00
   1.4900000e+03   2.2119000e+00
   1.5000000e+03   2.1973193e+00
   1.5100000e+03   2.1829295e+00
   1.5200000e+03   2.1687270e+00
   1.5300000e+03   2.1547080e+00
   1.5400000e+03   2.1408692e+00
   1.5500000e+03   2.1272070e+00
   1.5600000e+03   2.1137180e+00
   1.5700000e+03   2.1003991e+00
   1.5800000e+03   2.0872469e+00
   1.5900000e+03   2.0742585e+00
   1.6000000e+03   2.0614306e+00
   1.6100000e+03   2.0487605e+00
   1.6200000e+03   2.0362452e+00
   1.6300000e+03   2.0238818e+00
   1.6400000e+03   2.0116677e+00
   1.6500000e+03   1.9996001e+00
   1.6600000e+03   1.9876764e+00
   1.6700000e+03   1.9758941e+00
   1.6800000e+03   1.9642506e+00
   1.6900000e+03   1.9527436e+00
   1.7000000e+03   1.9413706e+00


==> data/EE_HQAM_64_q1__final.txt <==
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   1.0694914e+01
   2.6000000e+02   1.0507706e+01
   2.6500000e+02   1.0326905e+01
   2.7000000e+02   1.0152205e+01
   2.7500000e+02   9.9833076e+00
   2.8000000e+02   9.8199370e+00
   2.8500000e+02   9.6618160e+00
   2.9000000e+02   9.5087038e+00
   2.9500000e+02   9.3603682e+00
   3.0000000e+02   9.2165880e+00
   3.0000000e+02   9.2165899e+00
   3.1000000e+02   8.9418778e+00
   3.2000000e+02   8.6830680e+00
   3.3000000e+02   8.4388186e+00
   3.4000000e+02   8.2079343e+00
   3.5000000e+02   7.9893475e+00
   3.6000000e+02   7.7821012e+00
   3.7000000e+02   7.5853350e+00
   3.8000000e+02   7.3982737e+00
   3.9000000e+02   7.2202166e+00
   4.0000000e+02   7.0505288e+00
   4.1000000e+02   6.8886338e+00
   4.2000000e+02   6.7340067e+00
   4.3000000e+02   6.5861690e+00
   4.4000000e+02   6.4446831e+00
   4.5000000e+02   6.3091483e+00
   4.6000000e+02   6.1791967e+00
   4.7000000e+02   6.0544904e+00
   4.8000000e+02   5.9347181e+00
   4.9000000e+02   5.8195926e+00
   5.0000000e+02   5.7088487e+00
   5.1000000e+02   5.6022409e+00
   5.2000000e+02   5.4995417e+00
   5.3000000e+02   5.4005401e+00
   5.4000000e+02   5.3050398e+00
   5.5000000e+02   5.2128584e+00
   5.6000000e+02   5.1238258e+00
   5.7000000e+02   5.0377834e+00
   5.8000000e+02   4.9545830e+00
   5.9000000e+02   4.8740861e+00
   6.0000000e+02   4.7961631e+00
   6.1000000e+02   4.7206924e+00
   6.2000000e+02   4.6475600e+00
   6.3000000e+02   4.5766590e+00
   6.4000000e+02   4.5078888e+00
   6.5000000e+02   4.4411547e+00
   6.6000000e+02   4.3763676e+00
   6.7000000e+02   4.3134436e+00
   6.8000000e+02   4.2523033e+00
   6.9000000e+02   4.1928721e+00
   7.0000000e+02   4.1350793e+00
   7.1000000e+02   4.0788579e+00
   7.2000000e+02   4.0241449e+00
   7.3000000e+02   3.9708802e+00
   7.4000000e+02   3.9190072e+00
   7.5000000e+02   3.8684720e+00
   7.6000000e+02   3.8192234e+00
   7.7000000e+02   3.7712131e+00
   7.8000000e+02   3.7243948e+00
   7.9000000e+02   3.6787247e+00
   8.0000000e+02   3.6341611e+00
   8.1000000e+02   3.5906643e+00
   8.2000000e+02   3.5481963e+00
   8.3000000e+02   3.5067212e+00
   8.4000000e+02   3.4662045e+00
   8.5000000e+02   3.4266134e+00
   8.6000000e+02   3.3879164e+00
   8.7000000e+02   3.3500838e+00
   8.8000000e+02   3.3130867e+00
   8.9000000e+02   3.2768979e+00
   9.0000000e+02   3.2414911e+00
   9.1000000e+02   3.2068413e+00
   9.2000000e+02   3.1729244e+00
   9.3000000e+02   3.1397174e+00
   9.4000000e+02   3.1071983e+00
   9.5000000e+02   3.0753460e+00
   9.6000000e+02   3.0441400e+00
   9.7000000e+02   3.0135610e+00
   9.8000000e+02   2.9835903e+00
   9.9000000e+02   2.9542097e+00
   1.0000000e+03   2.9254022e+00
   1.0100000e+03   2.8971511e+00
   1.0200000e+03   2.8694405e+00
   1.0300000e+03   2.8422549e+00
   1.0400000e+03   2.8155795e+00
   1.0500000e+03   2.7894003e+00
   1.0600000e+03   2.7637034e+00
   1.0700000e+03   2.7384756e+00
   1.0800000e+03   2.7137042e+00
   1.0900000e+03   2.6893770e+00
   1.1000000e+03   2.6654820e+00


==> data/EE_HQAM_64_q2__final.txt <==
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   7.7818991e+00
   1.8500000e+02   7.5852149e+00
   1.9000000e+02   7.3982128e+00
   1.9500000e+02   7.2201825e+00
   2.0000000e+02   7.0505088e+00
   2.0500000e+02   6.8886247e+00
   2.1000000e+02   6.7340022e+00
   2.1500000e+02   6.5861680e+00
   2.2000000e+02   6.4446826e+00
   2.2500000e+02   6.3091478e+00
   2.3000000e+02   6.1791967e+00
   2.3000000e+02   6.1791967e+00
   2.4000000e+02   5.9347181e+00
   2.5000000e+02   5.7088487e+00
   2.6000000e+02   5.4995417e+00
   2.7000000e+02   5.3050398e+00
   2.8000000e+02   5.1238258e+00
   2.9000000e+02   4.9545830e+00
   3.0000000e+02   4.7961631e+00
   3.1000000e+02   4.6475600e+00
   3.2000000e+02   4.5078888e+00
   3.3000000e+02   4.3763676e+00
   3.4000000e+02   4.2523033e+00
   3.5000000e+02   4.1350793e+00
   3.6000000e+02   4.0241449e+00
   3.7000000e+02   3.9190072e+00
   3.8000000e+02   3.8192234e+00
   3.9000000e+02   3.7243948e+00
   4.0000000e+02   3.6341611e+00
   4.1000000e+02   3.5481963e+00
   4.2000000e+02   3.4662045e+00
   4.3000000e+02   3.3879164e+00
   4.4000000e+02   3.3130867e+00
   4.5000000e+02   3.2414911e+00
   4.6000000e+02   3.1729244e+00
   4.7000000e+02   3.1071983e+00
   4.8000000e+02   3.0441400e+00
   4.9000000e+02   2.9835903e+00
   5.0000000e+02   2.9254022e+00
   5.1000000e+02   2.8694405e+00
   5.2000000e+02   2.8155795e+00
   5.3000000e+02   2.7637034e+00
   5.4000000e+02   2.7137042e+00
   5.5000000e+02   2.6654820e+00
   5.6000000e+02   2.6189437e+00
   5.7000000e+02   2.5740026e+00
   5.8000000e+02   2.5305778e+00
   5.9000000e+02   2.4885939e+00
   6.0000000e+02   2.4479804e+00
   6.1000000e+02   2.4086712e+00
   6.2000000e+02   2.3706045e+00
   6.3000000e+02   2.3337223e+00
   6.4000000e+02   2.2979701e+00
   6.5000000e+02   2.2632969e+00
   6.6000000e+02   2.2296544e+00
   6.7000000e+02   2.1969974e+00
   6.8000000e+02   2.1652833e+00
   6.9000000e+02   2.1344717e+00
   7.0000000e+02   2.1045247e+00
   7.1000000e+02   2.0754064e+00
   7.2000000e+02   2.0470829e+00
   7.3000000e+02   2.0195220e+00
   7.4000000e+02   1.9926935e+00
   7.5000000e+02   1.9665683e+00
   7.6000000e+02   1.9411194e+00
   7.7000000e+02   1.9163207e+00
   7.8000000e+02   1.8921476e+00
   7.9000000e+02   1.8685768e+00
   8.0000000e+02   1.8455860e+00
   8.1000000e+02   1.8231541e+00
   8.2000000e+02   1.8012609e+00
   8.3000000e+02   1.7798873e+00
   8.4000000e+02   1.7590150e+00
   8.5000000e+02   1.7386265e+00
   8.6000000e+02   1.7187052e+00
   8.7000000e+02   1.6992353e+00
   8.8000000e+02   1.6802016e+00
   8.9000000e+02   1.6615896e+00
   9.0000000e+02   1.6433854e+00
   9.1000000e+02   1.6255757e+00
   9.2000000e+02   1.6081479e+00
   9.3000000e+02   1.5910899e+00
   9.4000000e+02   1.5743899e+00
   9.5000000e+02   1.5580369e+00
   9.6000000e+02   1.5420200e+00
   9.7000000e+02   1.5263292e+00
   9.8000000e+02   1.5109544e+00
   9.9000000e+02   1.4958863e+00
   1.0000000e+03   1.4811158e+00
   1.0100000e+03   1.4666341e+00
   1.0200000e+03   1.4524328e+00
   1.0300000e+03   1.4385040e+00
   1.0400000e+03   1.4248397e+00
   1.0500000e+03   1.4114326e+00
   1.0600000e+03   1.3982755e+00
   1.0700000e+03   1.3853613e+00
   1.0800000e+03   1.3726836e+00
   1.0900000e+03   1.3602358e+00
   1.1000000e+03   1.3480117e+00


==> data/EE_QAM_1024_q1__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.6000000e+02   0.0000000e+00
   7.8000000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.2000000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0590000e+03   0.0000000e+00
   1.0600000e+03   4.6060313e+00
   1.0800000e+03   4.5227629e+00
   1.1000000e+03   4.4424185e+00
   1.1000000e+03   4.4424700e+00
   1.1100000e+03   4.4033465e+00
   1.1200000e+03   4.3649062e+00
   1.1300000e+03   4.3271311e+00
   1.1400000e+03   4.2900043e+00
   1.1500000e+03   4.2535091e+00
   1.1600000e+03   4.2176297e+00
   1.1700000e+03   4.1823505e+00
   1.1800000e+03   4.1476566e+00
   1.1900000e+03   4.1135335e+00
   1.2000000e+03   4.0799674e+00
   1.2100000e+03   4.0469446e+00
   1.2200000e+03   4.0144520e+00
   1.2300000e+03   3.9824771e+00
   1.2400000e+03   3.9510075e+00
   1.2500000e+03   3.9200314e+00
   1.2600000e+03   3.8895371e+00
   1.2700000e+03   3.8595137e+00
   1.2800000e+03   3.8299502e+00
   1.2900000e+03   3.8008362e+00
   1.3000000e+03   3.7721614e+00
   1.3100000e+03   3.7439161e+00
   1.3200000e+03   3.7160907e+00
   1.3300000e+03   3.6886758e+00
   1.3400000e+03   3.6616624e+00
   1.3500000e+03   3.6350418e+00
   1.3600000e+03   3.6088055e+00
   1.3700000e+03   3.5829452e+00
   1.3800000e+03   3.5574529e+00
   1.3900000e+03   3.5323207e+00
   1.4000000e+03   3.5075412e+00
   1.4100000e+03   3.4831069e+00
   1.4200000e+03   3.4590107e+00
   1.4300000e+03   3.4352456e+00
   1.4400000e+03   3.4118048e+00
   1.4500000e+03   3.3886818e+00
   1.4600000e+03   3.3658701e+00
   1.4700000e+03   3.3433634e+00
   1.4800000e+03   3.3211558e+00
   1.4900000e+03   3.2992412e+00
   1.5000000e+03   3.2776139e+00
   1.5100000e+03   3.2562683e+00
   1.5200000e+03   3.2351990e+00
   1.5300000e+03   3.2144005e+00
   1.5400000e+03   3.1938678e+00
   1.5500000e+03   3.1735957e+00
   1.5600000e+03   3.1535793e+00
   1.5700000e+03   3.1338139e+00
   1.5800000e+03   3.1142946e+00
   1.5900000e+03   3.0950170e+00
   1.6000000e+03   3.0759766e+00
   1.6100000e+03   3.0571691e+00
   1.6200000e+03   3.0385901e+00
   1.6300000e+03   3.0202356e+00
   1.6400000e+03   3.0021015e+00
   1.6500000e+03   2.9841838e+00
   1.6600000e+03   2.9664788e+00
   1.6700000e+03   2.9489826e+00
   1.6800000e+03   2.9316916e+00
   1.6900000e+03   2.9146022e+00
   1.7000000e+03   2.8977108e+00


==> data/EE_QAM_1024_q1__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.6000000e+02   0.0000000e+00
   7.8000000e+02   0.0000000e+00
   8.0000000e+02   0.0000000e+00
   8.2000000e+02   0.0000000e+00
   8.4000000e+02   0.0000000e+00
   8.6000000e+02   0.0000000e+00
   8.8000000e+02   0.0000000e+00
   9.0000000e+02   0.0000000e+00
   9.2000000e+02   0.0000000e+00
   9.4000000e+02   0.0000000e+00
   9.6000000e+02   0.0000000e+00
   9.8000000e+02   0.0000000e+00
   1.0000000e+03   0.0000000e+00
   1.0200000e+03   0.0000000e+00
   1.0400000e+03   0.0000000e+00
   1.0600000e+03   0.0000000e+00
   1.0800000e+03   0.0000000e+00
   1.1090000e+03   0.0000000e+00
   1.1100000e+03   8.6132644e+00
   1.1200000e+03   8.5397096e+00
   1.1300000e+03   8.4674005e+00
   1.1400000e+03   8.3963056e+00
   1.1500000e+03   8.3263947e+00
   1.1600000e+03   8.2576383e+00
   1.1700000e+03   8.1900082e+00
   1.1800000e+03   8.1234768e+00
   1.1900000e+03   8.0580177e+00
   1.2000000e+03   7.9936051e+00
   1.2100000e+03   7.9302141e+00
   1.2200000e+03   7.8678206e+00
   1.2300000e+03   7.8064012e+00
   1.2400000e+03   7.7459334e+00
   1.2500000e+03   7.6863951e+00
   1.2600000e+03   7.6277651e+00
   1.2700000e+03   7.5700227e+00
   1.2800000e+03   7.5131480e+00
   1.2900000e+03   7.4571216e+00
   1.3000000e+03   7.4019245e+00
   1.3100000e+03   7.3475386e+00
   1.3200000e+03   7.2939460e+00
   1.3300000e+03   7.2411296e+00
   1.3400000e+03   7.1890726e+00
   1.3500000e+03   7.1377587e+00
   1.3600000e+03   7.0871722e+00
   1.3700000e+03   7.0372977e+00
   1.3800000e+03   6.9881202e+00
   1.3900000e+03   6.9396253e+00
   1.4000000e+03   6.8917988e+00
   1.4100000e+03   6.8446270e+00
   1.4200000e+03   6.7980965e+00
   1.4300000e+03   6.7521945e+00
   1.4400000e+03   6.7069081e+00
   1.4500000e+03   6.6622252e+00
   1.4600000e+03   6.6181337e+00
   1.4700000e+03   6.5746220e+00
   1.4800000e+03   6.5316786e+00
   1.4900000e+03   6.4892927e+00
   1.5000000e+03   6.4474533e+00
   1.5100000e+03   6.4061499e+00
   1.5200000e+03   6.3653724e+00
   1.5300000e+03   6.3251107e+00
   1.5400000e+03   6.2853551e+00
   1.5500000e+03   6.2460962e+00
   1.5600000e+03   6.2073246e+00
   1.5700000e+03   6.1690315e+00
   1.5800000e+03   6.1312078e+00
   1.5900000e+03   6.0938452e+00
   1.6000000e+03   6.0569352e+00
   1.6100000e+03   6.0204696e+00
   1.6200000e+03   5.9844405e+00
   1.6300000e+03   5.9488400e+00
   1.6400000e+03   5.9136606e+00
   1.6500000e+03   5.8788948e+00
   1.6600000e+03   5.8445354e+00
   1.6700000e+03   5.8105752e+00
   1.6800000e+03   5.7770075e+00
   1.6900000e+03   5.7438254e+00
   1.7000000e+03   5.7110223e+00



==> data/EE_QAM_1024_q2__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.5900000e+02   0.0000000e+00
   7.6000000e+02   3.2351137e+00
   7.8000000e+02   3.1535311e+00
   8.0000000e+02   3.0759521e+00
   8.2000000e+02   3.0020884e+00
   8.4000000e+02   2.9316854e+00
   8.6000000e+02   2.8645060e+00
   8.8000000e+02   2.8003348e+00
   9.0000000e+02   2.7389751e+00
   9.2000000e+02   2.6802464e+00
   9.4000000e+02   2.6239832e+00
   9.6000000e+02   2.5700334e+00
   9.8000000e+02   2.5182574e+00
   1.0000000e+03   2.4685263e+00
   1.0000000e+03   2.4685263e+00
   1.0100000e+03   2.4443901e+00
   1.0200000e+03   2.4207214e+00
   1.0300000e+03   2.3975066e+00
   1.0400000e+03   2.3747328e+00
   1.0500000e+03   2.3523877e+00
   1.0600000e+03   2.3304591e+00
   1.0700000e+03   2.3089356e+00
   1.0800000e+03   2.2878060e+00
   1.0900000e+03   2.2670596e+00
   1.1000000e+03   2.2466861e+00
   1.1100000e+03   2.2266756e+00
   1.1200000e+03   2.2070183e+00
   1.1300000e+03   2.1877051e+00
   1.1400000e+03   2.1687270e+00
   1.1500000e+03   2.1500753e+00
   1.1600000e+03   2.1317416e+00
   1.1700000e+03   2.1137180e+00
   1.1800000e+03   2.0959966e+00
   1.1900000e+03   2.0785699e+00
   1.2000000e+03   2.0614306e+00
   1.2100000e+03   2.0445717e+00
   1.2200000e+03   2.0279862e+00
   1.2300000e+03   2.0116677e+00
   1.2400000e+03   1.9956097e+00
   1.2500000e+03   1.9798060e+00
   1.2600000e+03   1.9642506e+00
   1.2700000e+03   1.9489378e+00
   1.2800000e+03   1.9338619e+00
   1.2900000e+03   1.9190175e+00
   1.3000000e+03   1.9043992e+00
   1.3100000e+03   1.8900019e+00
   1.3200000e+03   1.8758207e+00
   1.3300000e+03   1.8618507e+00
   1.3400000e+03   1.8480872e+00
   1.3500000e+03   1.8345258e+00
   1.3600000e+03   1.8211619e+00
   1.3700000e+03   1.8079913e+00
   1.3800000e+03   1.7950099e+00
   1.3900000e+03   1.7822135e+00
   1.4000000e+03   1.7695983e+00
   1.4100000e+03   1.7571604e+00
   1.4200000e+03   1.7448962e+00
   1.4300000e+03   1.7328019e+00
   1.4400000e+03   1.7208742e+00
   1.4500000e+03   1.7091096e+00
   1.4600000e+03   1.6975047e+00
   1.4700000e+03   1.6860563e+00
   1.4800000e+03   1.6747613e+00
   1.4900000e+03   1.6636167e+00
   1.5000000e+03   1.6526194e+00
   1.5100000e+03   1.6417665e+00
   1.5200000e+03   1.6310553e+00
   1.5300000e+03   1.6204829e+00
   1.5400000e+03   1.6100467e+00
   1.5500000e+03   1.5997440e+00
   1.5600000e+03   1.5895724e+00
   1.5700000e+03   1.5795293e+00
   1.5800000e+03   1.5696123e+00
   1.5900000e+03   1.5598191e+00
   1.6000000e+03   1.5501473e+00
   1.6100000e+03   1.5405947e+00
   1.6200000e+03   1.5311591e+00
   1.6300000e+03   1.5218384e+00
   1.6400000e+03   1.5126305e+00
   1.6500000e+03   1.5035333e+00
   1.6600000e+03   1.4945449e+00
   1.6700000e+03   1.4856633e+00
   1.6800000e+03   1.4768867e+00
   1.6900000e+03   1.4682132e+00
   1.7000000e+03   1.4596409e+00


==> data/EE_QAM_1024_q2__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.4000000e+02   0.0000000e+00
   7.6000000e+02   0.0000000e+00
   7.9900000e+02   0.0000000e+00
    8.0000000e+02   6.0568870e+00
   8.2000000e+02   5.9136348e+00
   8.4000000e+02   5.7769953e+00
   8.6000000e+02   5.6465220e+00
   8.8000000e+02   5.5218087e+00
   9.0000000e+02   5.4024841e+00
   9.2000000e+02   5.2882069e+00
   9.4000000e+02   5.1786639e+00
   9.6000000e+02   5.0735667e+00
   9.8000000e+02   4.9726504e+00
   1.0000000e+03   4.8756704e+00
   1.0000000e+03   4.8756704e+00
   1.0100000e+03   4.8285852e+00
   1.0200000e+03   4.7824008e+00
   1.0300000e+03   4.7370914e+00
   1.0400000e+03   4.6926326e+00
   1.0500000e+03   4.6490005e+00
   1.0600000e+03   4.6061723e+00
   1.0700000e+03   4.5641260e+00
   1.0800000e+03   4.5228403e+00
   1.0900000e+03   4.4822949e+00
   1.1000000e+03   4.4424700e+00
   1.1100000e+03   4.4033465e+00
   1.1200000e+03   4.3649062e+00
   1.1300000e+03   4.3271311e+00
   1.1400000e+03   4.2900043e+00
   1.1500000e+03   4.2535091e+00
   1.1600000e+03   4.2176297e+00
   1.1700000e+03   4.1823505e+00
   1.1800000e+03   4.1476566e+00
   1.1900000e+03   4.1135335e+00
   1.2000000e+03   4.0799674e+00
   1.2100000e+03   4.0469446e+00
   1.2200000e+03   4.0144520e+00
   1.2300000e+03   3.9824771e+00
   1.2400000e+03   3.9510075e+00
   1.2500000e+03   3.9200314e+00
   1.2600000e+03   3.8895371e+00
   1.2700000e+03   3.8595137e+00
   1.2800000e+03   3.8299502e+00
   1.2900000e+03   3.8008362e+00
   1.3000000e+03   3.7721614e+00
   1.3100000e+03   3.7439161e+00
   1.3200000e+03   3.7160907e+00
   1.3300000e+03   3.6886758e+00
   1.3400000e+03   3.6616624e+00
   1.3500000e+03   3.6350418e+00
   1.3600000e+03   3.6088055e+00
   1.3700000e+03   3.5829452e+00
   1.3800000e+03   3.5574529e+00
   1.3900000e+03   3.5323207e+00
   1.4000000e+03   3.5075412e+00
   1.4100000e+03   3.4831069e+00
   1.4200000e+03   3.4590107e+00
   1.4300000e+03   3.4352456e+00
   1.4400000e+03   3.4118048e+00
   1.4500000e+03   3.3886818e+00
   1.4600000e+03   3.3658701e+00
   1.4700000e+03   3.3433634e+00
   1.4800000e+03   3.3211558e+00
   1.4900000e+03   3.2992412e+00
   1.5000000e+03   3.2776139e+00
   1.5100000e+03   3.2562683e+00
   1.5200000e+03   3.2351990e+00
   1.5300000e+03   3.2144005e+00
   1.5400000e+03   3.1938678e+00
   1.5500000e+03   3.1735957e+00
   1.5600000e+03   3.1535793e+00
   1.5700000e+03   3.1338139e+00
   1.5800000e+03   3.1142946e+00
   1.5900000e+03   3.0950170e+00
   1.6000000e+03   3.0759766e+00
   1.6100000e+03   3.0571691e+00
   1.6200000e+03   3.0385901e+00
   1.6300000e+03   3.0202356e+00
   1.6400000e+03   3.0021015e+00
   1.6500000e+03   2.9841838e+00
   1.6600000e+03   2.9664788e+00
   1.6700000e+03   2.9489826e+00
   1.6800000e+03   2.9316916e+00
   1.6900000e+03   2.9146022e+00
   1.7000000e+03   2.8977108e+00



==> data/EE_QAM_1024_q3__final.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.1000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   3.9000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.0500000e+02   0.0000000e+00
   4.1000000e+02   0.0000000e+00
   4.1500000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.2500000e+02   0.0000000e+00
   4.3000000e+02   0.0000000e+00
   4.3500000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.4500000e+02   0.0000000e+00
   4.5000000e+02   0.0000000e+00
   4.5500000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.6500000e+02   0.0000000e+00
   4.7000000e+02   0.0000000e+00
   4.7500000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   4.8500000e+02   0.0000000e+00
   4.9000000e+02   0.0000000e+00
   4.9500000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.0500000e+02   0.0000000e+00
   5.1000000e+02   0.0000000e+00
   5.1500000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.2500000e+02   0.0000000e+00
   5.3000000e+02   0.0000000e+00
   5.3500000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.4500000e+02   0.0000000e+00
   5.5000000e+02   0.0000000e+00
   5.5500000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.6500000e+02   0.0000000e+00
   5.7000000e+02   0.0000000e+00
   5.7500000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   5.8500000e+02   0.0000000e+00
   5.9000000e+02   0.0000000e+00
   5.9500000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.0500000e+02   0.0000000e+00
   6.1000000e+02   0.0000000e+00
   6.1500000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.2500000e+02   0.0000000e+00
   6.3000000e+02   0.0000000e+00
   6.3500000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.4500000e+02   0.0000000e+00
   6.4900000e+02   0.0000000e+00
   6.5000000e+02   2.5307811e+00
   6.5500000e+02   2.5117420e+00
   6.6000000e+02   2.4929818e+00
   6.6500000e+02   2.4744974e+00
   6.7000000e+02   2.4562796e+00
   6.7500000e+02   2.4383273e+00
   6.8000000e+02   2.4206315e+00
   6.8500000e+02   2.4031880e+00
   6.9000000e+02   2.3859954e+00
   6.9500000e+02   2.3690488e+00
   7.0000000e+02   2.3523344e+00
   7.0500000e+02   2.3358583e+00
   7.1000000e+02   2.3196080e+00
   7.1500000e+02   2.3035833e+00
   7.2000000e+02   2.2877753e+00
   7.2500000e+02   2.2721851e+00
   7.3000000e+02   2.2568045e+00
   7.3500000e+02   2.2416314e+00
   7.4000000e+02   2.2266593e+00
   7.4500000e+02   2.2118873e+00
   7.5000000e+02   2.1973087e+00
   7.5500000e+02   2.1829209e+00
   7.6000000e+02   2.1687205e+00
   7.6500000e+02   2.1547027e+00
   7.7000000e+02   2.1408650e+00
   7.7500000e+02   2.1272036e+00
   7.8000000e+02   2.1137146e+00
   7.8500000e+02   2.1003961e+00
   7.9000000e+02   2.0872441e+00
   7.9500000e+02   2.0742557e+00
   8.0000000e+02   2.0614282e+00
   8.0500000e+02   2.0487585e+00
   8.1000000e+02   2.0362433e+00
   8.1500000e+02   2.0238803e+00
   8.2000000e+02   2.0116665e+00
   8.2500000e+02   1.9995991e+00
   8.3000000e+02   1.9876758e+00
   8.3500000e+02   1.9758934e+00
   8.4000000e+02   1.9642499e+00
   8.4500000e+02   1.9527430e+00
   8.5000000e+02   1.9413700e+00
   8.5500000e+02   1.9301286e+00
   8.6000000e+02   1.9190171e+00
   8.6500000e+02   1.9080326e+00
   8.7000000e+02   1.8971731e+00
   8.7500000e+02   1.8864364e+00
   8.8000000e+02   1.8758206e+00
   8.8500000e+02   1.8653236e+00
   8.9000000e+02   1.8549434e+00
   8.9500000e+02   1.8446781e+00
   9.0000000e+02   1.8345258e+00
   9.0000000e+02   1.8345258e+00
   9.1000000e+02   1.8145527e+00
   9.2000000e+02   1.7950099e+00
   9.3000000e+02   1.7758835e+00
   9.4000000e+02   1.7571604e+00
   9.5000000e+02   1.7388280e+00
   9.6000000e+02   1.7208742e+00
   9.7000000e+02   1.7032873e+00
   9.8000000e+02   1.6860563e+00
   9.9000000e+02   1.6691704e+00
   1.0000000e+03   1.6526194e+00
   1.0100000e+03   1.6363934e+00
   1.0200000e+03   1.6204829e+00
   1.0300000e+03   1.6048788e+00
   1.0400000e+03   1.5895724e+00
   1.0500000e+03   1.5745552e+00
   1.0600000e+03   1.5598191e+00
   1.0700000e+03   1.5453562e+00
   1.0800000e+03   1.5311591e+00
   1.0900000e+03   1.5172205e+00
   1.1000000e+03   1.5035333e+00
   1.1100000e+03   1.4900909e+00
   1.1200000e+03   1.4768867e+00
   1.1300000e+03   1.4639145e+00
   1.1400000e+03   1.4511682e+00
   1.1500000e+03   1.4386419e+00
   1.1600000e+03   1.4263301e+00
   1.1700000e+03   1.4142271e+00
   1.1800000e+03   1.4023279e+00
   1.1900000e+03   1.3906272e+00
   1.2000000e+03   1.3791201e+00
   1.2100000e+03   1.3678019e+00
   1.2200000e+03   1.3566680e+00
   1.2300000e+03   1.3457139e+00
   1.2400000e+03   1.3349353e+00
   1.2500000e+03   1.3243279e+00
   1.2600000e+03   1.3138878e+00
   1.2700000e+03   1.3036110e+00
   1.2800000e+03   1.2934937e+00
   1.2900000e+03   1.2835323e+00
   1.3000000e+03   1.2737231e+00
   1.3100000e+03   1.2640627e+00
   1.3200000e+03   1.2545477e+00
   1.3300000e+03   1.2451749e+00
   1.3400000e+03   1.2359412e+00
   1.3500000e+03   1.2268433e+00
   1.3600000e+03   1.2178785e+00
   1.3700000e+03   1.2090436e+00
   1.3800000e+03   1.2003361e+00
   1.3900000e+03   1.1917531e+00
   1.4000000e+03   1.1832919e+00
   1.4100000e+03   1.1749501e+00
   1.4200000e+03   1.1667250e+00
   1.4300000e+03   1.1586143e+00
   1.4400000e+03   1.1506156e+00
   1.4500000e+03   1.1427265e+00
   1.4600000e+03   1.1349450e+00
   1.4700000e+03   1.1272686e+00
   1.4800000e+03   1.1196954e+00
   1.4900000e+03   1.1122233e+00
   1.5000000e+03   1.1048503e+00
   1.5100000e+03   1.0975744e+00
   1.5200000e+03   1.0903936e+00
   1.5300000e+03   1.0833063e+00
   1.5400000e+03   1.0763104e+00
   1.5500000e+03   1.0694043e+00
   1.5600000e+03   1.0625863e+00
   1.5700000e+03   1.0558547e+00
   1.5800000e+03   1.0492078e+00
   1.5900000e+03   1.0426441e+00
   1.6000000e+03   1.0361621e+00
   1.6100000e+03   1.0297601e+00
   1.6200000e+03   1.0234367e+00
   1.6300000e+03   1.0171905e+00
   1.6400000e+03   1.0110201e+00
   1.6500000e+03   1.0049241e+00
   1.6600000e+03   9.9890121e-01
   1.6700000e+03   9.9295005e-01
   1.6800000e+03   9.8706939e-01
   1.6900000e+03   9.8125797e-01
   1.7000000e+03   9.7551458e-01


==> data/EE_QAM_1024_q3__final2.txt <==
   1.0000000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.7000000e+02   0.0000000e+00
   2.8000000e+02   0.0000000e+00
   2.9000000e+02   0.0000000e+00
   3.0000000e+02   0.0000000e+00
   3.1000000e+02   0.0000000e+00
   3.2000000e+02   0.0000000e+00
   3.3000000e+02   0.0000000e+00
   3.4000000e+02   0.0000000e+00
   3.5000000e+02   0.0000000e+00
   3.6000000e+02   0.0000000e+00
   3.7000000e+02   0.0000000e+00
   3.8000000e+02   0.0000000e+00
   3.9000000e+02   0.0000000e+00
   4.0000000e+02   0.0000000e+00
   4.0500000e+02   0.0000000e+00
   4.1000000e+02   0.0000000e+00
   4.1500000e+02   0.0000000e+00
   4.2000000e+02   0.0000000e+00
   4.2500000e+02   0.0000000e+00
   4.3000000e+02   0.0000000e+00
   4.3500000e+02   0.0000000e+00
   4.4000000e+02   0.0000000e+00
   4.4500000e+02   0.0000000e+00
   4.5000000e+02   0.0000000e+00
   4.5500000e+02   0.0000000e+00
   4.6000000e+02   0.0000000e+00
   4.6500000e+02   0.0000000e+00
   4.7000000e+02   0.0000000e+00
   4.7500000e+02   0.0000000e+00
   4.8000000e+02   0.0000000e+00
   4.8500000e+02   0.0000000e+00
   4.9000000e+02   0.0000000e+00
   4.9500000e+02   0.0000000e+00
   5.0000000e+02   0.0000000e+00
   5.0500000e+02   0.0000000e+00
   5.1000000e+02   0.0000000e+00
   5.1500000e+02   0.0000000e+00
   5.2000000e+02   0.0000000e+00
   5.2500000e+02   0.0000000e+00
   5.3000000e+02   0.0000000e+00
   5.3500000e+02   0.0000000e+00
   5.4000000e+02   0.0000000e+00
   5.4500000e+02   0.0000000e+00
   5.5000000e+02   0.0000000e+00
   5.5500000e+02   0.0000000e+00
   5.6000000e+02   0.0000000e+00
   5.6500000e+02   0.0000000e+00
   5.7000000e+02   0.0000000e+00
   5.7500000e+02   0.0000000e+00
   5.8000000e+02   0.0000000e+00
   5.8500000e+02   0.0000000e+00
   5.9000000e+02   0.0000000e+00
   5.9500000e+02   0.0000000e+00
   6.0000000e+02   0.0000000e+00
   6.0500000e+02   0.0000000e+00
   6.1000000e+02   0.0000000e+00
   6.1500000e+02   0.0000000e+00
   6.2000000e+02   0.0000000e+00
   6.2500000e+02   0.0000000e+00
   6.3000000e+02   0.0000000e+00
   6.3500000e+02   0.0000000e+00
   6.4000000e+02   0.0000000e+00
   6.4500000e+02   0.0000000e+00
   6.5000000e+02   0.0000000e+00
   6.5500000e+02   0.0000000e+00
   6.6000000e+02   0.0000000e+00
   6.6500000e+02   0.0000000e+00
   6.7000000e+02   0.0000000e+00
   6.7500000e+02   0.0000000e+00
   6.8000000e+02   0.0000000e+00
   6.8500000e+02   0.0000000e+00
   6.9000000e+02   0.0000000e+00
   6.9500000e+02   0.0000000e+00
   7.0000000e+02   0.0000000e+00
   7.0500000e+02   0.0000000e+00
   7.1000000e+02   0.0000000e+00
   7.1500000e+02   0.0000000e+00
   7.2000000e+02   0.0000000e+00
   7.2500000e+02   0.0000000e+00
   7.2900000e+02   0.0000000e+00
   7.3000000e+02   4.4622494e+00
   7.3500000e+02   4.4325876e+00
   7.4000000e+02   4.4033143e+00
   7.4500000e+02   4.3744280e+00
   7.5000000e+02   4.3459157e+00
   7.5500000e+02   4.3177724e+00
   7.6000000e+02   4.2899914e+00
   7.6500000e+02   4.2625640e+00
   7.7000000e+02   4.2354851e+00
   7.7500000e+02   4.2087475e+00
   7.8000000e+02   4.1823438e+00
   7.8500000e+02   4.1562702e+00
   7.9000000e+02   4.1305190e+00
   7.9500000e+02   4.1050849e+00
   8.0000000e+02   4.0799626e+00
   8.0500000e+02   4.0551460e+00
   8.1000000e+02   4.0306291e+00
   8.1500000e+02   4.0064074e+00
   8.2000000e+02   3.9824747e+00
   8.2500000e+02   3.9588263e+00
   8.3000000e+02   3.9354572e+00
   8.3500000e+02   3.9123617e+00
   8.4000000e+02   3.8895356e+00
   8.4500000e+02   3.8669748e+00
   8.5000000e+02   3.8446739e+00
   8.5500000e+02   3.8226286e+00
   8.6000000e+02   3.8008354e+00
   8.6500000e+02   3.7792890e+00
   8.7000000e+02   3.7579854e+00
   8.7500000e+02   3.7369205e+00
   8.8000000e+02   3.7160905e+00
   8.8500000e+02   3.6954914e+00
   8.9000000e+02   3.6751193e+00
   8.9500000e+02   3.6549708e+00
   9.0000000e+02   3.6350418e+00
   9.0000000e+02   3.6350418e+00
   9.1000000e+02   3.5958288e+00
   9.2000000e+02   3.5574529e+00
   9.3000000e+02   3.5198874e+00
   9.4000000e+02   3.4831069e+00
   9.5000000e+02   3.4470872e+00
   9.6000000e+02   3.4118048e+00
   9.7000000e+02   3.3772374e+00
   9.8000000e+02   3.3433634e+00
   9.9000000e+02   3.3101622e+00
   1.0000000e+03   3.2776139e+00
   1.0100000e+03   3.2456994e+00
   1.0200000e+03   3.2144005e+00
   1.0300000e+03   3.1836995e+00
   1.0400000e+03   3.1535793e+00
   1.0500000e+03   3.1240237e+00
   1.0600000e+03   3.0950170e+00
   1.0700000e+03   3.0665440e+00
   1.0800000e+03   3.0385901e+00
   1.0900000e+03   3.0111412e+00
   1.1000000e+03   2.9841838e+00
   1.1100000e+03   2.9577048e+00
   1.1200000e+03   2.9316916e+00
   1.1300000e+03   2.9061319e+00
   1.1400000e+03   2.8810141e+00
   1.1500000e+03   2.8563268e+00
   1.1600000e+03   2.8320589e+00
   1.1700000e+03   2.8081999e+00
   1.1800000e+03   2.7847396e+00
   1.1900000e+03   2.7616680e+00
   1.2000000e+03   2.7389756e+00
   1.2100000e+03   2.7166531e+00
   1.2200000e+03   2.6946915e+00
   1.2300000e+03   2.6730821e+00
   1.2400000e+03   2.6518165e+00
   1.2500000e+03   2.6308866e+00
   1.2600000e+03   2.6102845e+00
   1.2700000e+03   2.5900026e+00
   1.2800000e+03   2.5700334e+00
   1.2900000e+03   2.5503698e+00
   1.3000000e+03   2.5310048e+00
   1.3100000e+03   2.5119317e+00
   1.3200000e+03   2.4931439e+00
   1.3300000e+03   2.4746350e+00
   1.3400000e+03   2.4563989e+00
   1.3500000e+03   2.4384297e+00
   1.3600000e+03   2.4207214e+00
   1.3700000e+03   2.4032684e+00
   1.3800000e+03   2.3860654e+00
   1.3900000e+03   2.3691068e+00
   1.4000000e+03   2.3523877e+00
   1.4100000e+03   2.3359028e+00
   1.4200000e+03   2.3196474e+00
   1.4300000e+03   2.3036167e+00
   1.4400000e+03   2.2878060e+00
   1.4500000e+03   2.2722109e+00
   1.4600000e+03   2.2568269e+00
   1.4700000e+03   2.2416499e+00
   1.4800000e+03   2.2266756e+00
   1.4900000e+03   2.2119000e+00
   1.5000000e+03   2.1973193e+00
   1.5100000e+03   2.1829295e+00
   1.5200000e+03   2.1687270e+00
   1.5300000e+03   2.1547080e+00
   1.5400000e+03   2.1408692e+00
   1.5500000e+03   2.1272070e+00
   1.5600000e+03   2.1137180e+00
   1.5700000e+03   2.1003991e+00
   1.5800000e+03   2.0872469e+00
   1.5900000e+03   2.0742585e+00
   1.6000000e+03   2.0614306e+00
   1.6100000e+03   2.0487605e+00
   1.6200000e+03   2.0362452e+00
   1.6300000e+03   2.0238818e+00
   1.6400000e+03   2.0116677e+00
   1.6500000e+03   1.9996001e+00
   1.6600000e+03   1.9876764e+00
   1.6700000e+03   1.9758941e+00
   1.6800000e+03   1.9642506e+00
   1.6900000e+03   1.9527436e+00
   1.7000000e+03   1.9413706e+00


==> data/EE_QAM_64_q1__final.txt <==
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   0.0000000e+00
   1.9500000e+02   0.0000000e+00
   2.0000000e+02   0.0000000e+00
   2.0500000e+02   0.0000000e+00
   2.1000000e+02   0.0000000e+00
   2.1500000e+02   0.0000000e+00
   2.2000000e+02   0.0000000e+00
   2.2500000e+02   0.0000000e+00
   2.3000000e+02   0.0000000e+00
   2.3500000e+02   0.0000000e+00
   2.4000000e+02   0.0000000e+00
   2.4500000e+02   0.0000000e+00
   2.5000000e+02   0.0000000e+00
   2.5500000e+02   0.0000000e+00
   2.6000000e+02   0.0000000e+00
   2.6500000e+02   1.0326734e+01
   2.7000000e+02   1.0152094e+01
   2.7500000e+02   9.9832329e+00
   2.8000000e+02   9.8198816e+00
   2.8500000e+02   9.6617766e+00
   2.9000000e+02   9.5086779e+00
   2.9500000e+02   9.3603526e+00
   3.0000000e+02   9.2165788e+00
   3.0000000e+02   9.2165899e+00
   3.1000000e+02   8.9418778e+00
   3.2000000e+02   8.6830680e+00
   3.3000000e+02   8.4388186e+00
   3.4000000e+02   8.2079343e+00
   3.5000000e+02   7.9893475e+00
   3.6000000e+02   7.7821012e+00
   3.7000000e+02   7.5853350e+00
   3.8000000e+02   7.3982737e+00
   3.9000000e+02   7.2202166e+00
   4.0000000e+02   7.0505288e+00
   4.1000000e+02   6.8886338e+00
   4.2000000e+02   6.7340067e+00
   4.3000000e+02   6.5861690e+00
   4.4000000e+02   6.4446831e+00
   4.5000000e+02   6.3091483e+00
   4.6000000e+02   6.1791967e+00
   4.7000000e+02   6.0544904e+00
   4.8000000e+02   5.9347181e+00
   4.9000000e+02   5.8195926e+00
   5.0000000e+02   5.7088487e+00
   5.1000000e+02   5.6022409e+00
   5.2000000e+02   5.4995417e+00
   5.3000000e+02   5.4005401e+00
   5.4000000e+02   5.3050398e+00
   5.5000000e+02   5.2128584e+00
   5.6000000e+02   5.1238258e+00
   5.7000000e+02   5.0377834e+00
   5.8000000e+02   4.9545830e+00
   5.9000000e+02   4.8740861e+00
   6.0000000e+02   4.7961631e+00
   6.1000000e+02   4.7206924e+00
   6.2000000e+02   4.6475600e+00
   6.3000000e+02   4.5766590e+00
   6.4000000e+02   4.5078888e+00
   6.5000000e+02   4.4411547e+00
   6.6000000e+02   4.3763676e+00
   6.7000000e+02   4.3134436e+00
   6.8000000e+02   4.2523033e+00
   6.9000000e+02   4.1928721e+00
   7.0000000e+02   4.1350793e+00
   7.1000000e+02   4.0788579e+00
   7.2000000e+02   4.0241449e+00
   7.3000000e+02   3.9708802e+00
   7.4000000e+02   3.9190072e+00
   7.5000000e+02   3.8684720e+00
   7.6000000e+02   3.8192234e+00
   7.7000000e+02   3.7712131e+00
   7.8000000e+02   3.7243948e+00
   7.9000000e+02   3.6787247e+00
   8.0000000e+02   3.6341611e+00
   8.1000000e+02   3.5906643e+00
   8.2000000e+02   3.5481963e+00
   8.3000000e+02   3.5067212e+00
   8.4000000e+02   3.4662045e+00
   8.5000000e+02   3.4266134e+00
   8.6000000e+02   3.3879164e+00
   8.7000000e+02   3.3500838e+00
   8.8000000e+02   3.3130867e+00
   8.9000000e+02   3.2768979e+00
   9.0000000e+02   3.2414911e+00
   9.1000000e+02   3.2068413e+00
   9.2000000e+02   3.1729244e+00
   9.3000000e+02   3.1397174e+00
   9.4000000e+02   3.1071983e+00
   9.5000000e+02   3.0753460e+00
   9.6000000e+02   3.0441400e+00
   9.7000000e+02   3.0135610e+00
   9.8000000e+02   2.9835903e+00
   9.9000000e+02   2.9542097e+00
   1.0000000e+03   2.9254022e+00
   1.0100000e+03   2.8971511e+00
   1.0200000e+03   2.8694405e+00
   1.0300000e+03   2.8422549e+00
   1.0400000e+03   2.8155795e+00
   1.0500000e+03   2.7894003e+00
   1.0600000e+03   2.7637034e+00
   1.0700000e+03   2.7384756e+00
   1.0800000e+03   2.7137042e+00
   1.0900000e+03   2.6893770e+00
   1.1000000e+03   2.6654820e+00


==> data/EE_QAM_64_q2__final.txt <==
   1.0000000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.5000000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.5000000e+01   0.0000000e+00
   5.0000000e+01   0.0000000e+00
   5.5000000e+01   0.0000000e+00
   6.0000000e+01   0.0000000e+00
   6.5000000e+01   0.0000000e+00
   7.0000000e+01   0.0000000e+00
   7.5000000e+01   0.0000000e+00
   8.0000000e+01   0.0000000e+00
   8.5000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00
   1.0000000e+02   0.0000000e+00
   1.0500000e+02   0.0000000e+00
   1.1000000e+02   0.0000000e+00
   1.1500000e+02   0.0000000e+00
   1.2000000e+02   0.0000000e+00
   1.2500000e+02   0.0000000e+00
   1.3000000e+02   0.0000000e+00
   1.3500000e+02   0.0000000e+00
   1.4000000e+02   0.0000000e+00
   1.4500000e+02   0.0000000e+00
   1.5000000e+02   0.0000000e+00
   1.5500000e+02   0.0000000e+00
   1.6000000e+02   0.0000000e+00
   1.6500000e+02   0.0000000e+00
   1.7000000e+02   0.0000000e+00
   1.7500000e+02   0.0000000e+00
   1.8000000e+02   0.0000000e+00
   1.8500000e+02   0.0000000e+00
   1.9000000e+02   7.3981027e+00
   1.9500000e+02   7.2201175e+00
   2.0000000e+02   7.0504727e+00
   2.0500000e+02   6.8886043e+00
   2.1000000e+02   6.7339925e+00
   2.1500000e+02   6.5861622e+00
   2.2000000e+02   6.4446803e+00
   2.2500000e+02   6.3091475e+00
   2.3000000e+02   6.1791962e+00
   2.3500000e+02   6.0544899e+00
   2.4000000e+02   5.9347176e+00
   2.4500000e+02   5.8195924e+00
   2.5000000e+02   5.7088487e+00
   2.5500000e+02   5.6022409e+00
   2.6000000e+02   5.4995417e+00
   2.6500000e+02   5.4005401e+00
   2.7000000e+02   5.3050398e+00
   2.7500000e+02   5.2128584e+00
   2.8000000e+02   5.1238258e+00
   2.8500000e+02   5.0377834e+00
   2.9000000e+02   4.9545830e+00
   2.9500000e+02   4.8740861e+00
   3.0000000e+02   4.7961631e+00
   3.0000000e+02   4.7961631e+00
   3.1000000e+02   4.6475600e+00
   3.2000000e+02   4.5078888e+00
   3.3000000e+02   4.3763676e+00
   3.4000000e+02   4.2523033e+00
   3.5000000e+02   4.1350793e+00
   3.6000000e+02   4.0241449e+00
   3.7000000e+02   3.9190072e+00
   3.8000000e+02   3.8192234e+00
   3.9000000e+02   3.7243948e+00
   4.0000000e+02   3.6341611e+00
   4.1000000e+02   3.5481963e+00
   4.2000000e+02   3.4662045e+00
   4.3000000e+02   3.3879164e+00
   4.4000000e+02   3.3130867e+00
   4.5000000e+02   3.2414911e+00
   4.6000000e+02   3.1729244e+00
   4.7000000e+02   3.1071983e+00
   4.8000000e+02   3.0441400e+00
   4.9000000e+02   2.9835903e+00
   5.0000000e+02   2.9254022e+00
   5.1000000e+02   2.8694405e+00
   5.2000000e+02   2.8155795e+00
   5.3000000e+02   2.7637034e+00
   5.4000000e+02   2.7137042e+00
   5.5000000e+02   2.6654820e+00
   5.6000000e+02   2.6189437e+00
   5.7000000e+02   2.5740026e+00
   5.8000000e+02   2.5305778e+00
   5.9000000e+02   2.4885939e+00
   6.0000000e+02   2.4479804e+00
   6.1000000e+02   2.4086712e+00
   6.2000000e+02   2.3706045e+00
   6.3000000e+02   2.3337223e+00
   6.4000000e+02   2.2979701e+00
   6.5000000e+02   2.2632969e+00
   6.6000000e+02   2.2296544e+00
   6.7000000e+02   2.1969974e+00
   6.8000000e+02   2.1652833e+00
   6.9000000e+02   2.1344717e+00
   7.0000000e+02   2.1045247e+00
   7.1000000e+02   2.0754064e+00
   7.2000000e+02   2.0470829e+00
   7.3000000e+02   2.0195220e+00
   7.4000000e+02   1.9926935e+00
   7.5000000e+02   1.9665683e+00
   7.6000000e+02   1.9411194e+00
   7.7000000e+02   1.9163207e+00
   7.8000000e+02   1.8921476e+00
   7.9000000e+02   1.8685768e+00
   8.0000000e+02   1.8455860e+00
   8.1000000e+02   1.8231541e+00
   8.2000000e+02   1.8012609e+00
   8.3000000e+02   1.7798873e+00
   8.4000000e+02   1.7590150e+00
   8.5000000e+02   1.7386265e+00
   8.6000000e+02   1.7187052e+00
   8.7000000e+02   1.6992353e+00
   8.8000000e+02   1.6802016e+00
   8.9000000e+02   1.6615896e+00
   9.0000000e+02   1.6433854e+00
   9.1000000e+02   1.6255757e+00
   9.2000000e+02   1.6081479e+00
   9.3000000e+02   1.5910899e+00
   9.4000000e+02   1.5743899e+00
   9.5000000e+02   1.5580369e+00
   9.6000000e+02   1.5420200e+00
   9.7000000e+02   1.5263292e+00
   9.8000000e+02   1.5109544e+00
   9.9000000e+02   1.4958863e+00
   1.0000000e+03   1.4811158e+00
   1.0100000e+03   1.4666341e+00
   1.0200000e+03   1.4524328e+00
   1.0300000e+03   1.4385040e+00
   1.0400000e+03   1.4248397e+00
   1.0500000e+03   1.4114326e+00
   1.0600000e+03   1.3982755e+00
   1.0700000e+03   1.3853613e+00
   1.0800000e+03   1.3726836e+00
   1.0900000e+03   1.3602358e+00
   1.1000000e+03   1.3480117e+00


==> data/detection/det1024.dat <==
0.000000000000000000e+00 9.984036047128346247e-01
1.000000000000000000e+00 9.980408128899238562e-01
2.000000000000000000e+00 9.975602588541270244e-01
3.000000000000000000e+00 9.969289378594927697e-01
4.000000000000000000e+00 9.961051784351502292e-01
5.000000000000000000e+00 9.950364734311305526e-01
6.000000000000000000e+00 9.936568031895522957e-01
7.000000000000000000e+00 9.918833484467257655e-01
8.000000000000000000e+00 9.896124791562677103e-01
9.000000000000000000e+00 9.867148987896583456e-01
1.000000000000000000e+01 9.830298269326243066e-01
1.100000000000000000e+01 9.783581244170718172e-01
1.200000000000000000e+01 9.724543177714020104e-01
1.300000000000000000e+01 9.650175832016802957e-01
1.400000000000000000e+01 9.556819338720199397e-01
1.500000000000000000e+01 9.440061596491784446e-01
1.600000000000000000e+01 9.294645524134821368e-01
1.700000000000000000e+01 9.114401841970483087e-01
1.800000000000000000e+01 8.892235696393899769e-01
1.900000000000000000e+01 8.620210046981142682e-01
2.000000000000000000e+01 8.289787314477736757e-01
2.100000000000000000e+01 7.892311680108272665e-01
2.200000000000000000e+01 7.419832490965158067e-01
2.300000000000000000e+01 6.866373084205635857e-01
2.400000000000000000e+01 6.229718037138486375e-01
2.500000000000000000e+01 5.513692802807570459e-01
2.600000000000000000e+01 4.730702986120299824e-01
2.700000000000000000e+01 3.903959258700796520e-01
2.800000000000000000e+01 3.068373408240900879e-01
2.900000000000000000e+01 2.268749680688890713e-01
3.000000000000000000e+01 1.554006298870330149e-01
3.100000000000000000e+01 9.672804093525978752e-02
3.200000000000000000e+01 5.341471537118469559e-02
3.300000000000000000e+01 2.539717704057440142e-02
3.400000000000000000e+01 1.001717314519193040e-02
3.500000000000000000e+01 3.128901691670348071e-03
3.600000000000000000e+01 7.304869728154925754e-04
3.700000000000000000e+01 1.185851187798377625e-04
3.800000000000000000e+01 1.222643403490658186e-05


==> data/detection/det128.dat <==
0.000000000000000000e+00 9.661330429115970730e-01
1.000000000000000000e+00 9.609661374622884278e-01
2.000000000000000000e+00 9.546839393230779347e-01
3.000000000000000000e+00 9.470392853585070103e-01
4.000000000000000000e+00 9.377332091773102896e-01
5.000000000000000000e+00 9.264065320274579296e-01
6.000000000000000000e+00 9.126315945501970450e-01
7.000000000000000000e+00 8.959052304933550204e-01
8.000000000000000000e+00 8.756448033814270282e-01
9.000000000000000000e+00 8.511901506718373422e-01
1.000000000000000000e+01 8.218156528824922535e-01
1.100000000000000000e+01 7.867583375497215759e-01
1.200000000000000000e+01 7.452697294088992397e-01
1.300000000000000000e+01 6.967005006922262211e-01
1.400000000000000000e+01 6.406266737437834591e-01
1.500000000000000000e+01 5.770220937002904504e-01
1.600000000000000000e+01 5.064710305919426503e-01
1.700000000000000000e+01 4.303936092646194478e-01
1.800000000000000000e+01 3.512237160060368013e-01
1.900000000000000000e+01 2.724394282536152234e-01
2.000000000000000000e+01 1.983196382042387573e-01
2.100000000000000000e+01 1.333265693386578299e-01
2.200000000000000000e+01 8.113939116090779224e-02
2.300000000000000000e+01 4.359760133030384649e-02
2.400000000000000000e+01 2.004860615729006645e-02
2.500000000000000000e+01 7.590095375038788915e-03
2.600000000000000000e+01 2.254039098552158404e-03
2.700000000000000000e+01 4.943644702146492934e-04
2.800000000000000000e+01 7.426244656227510188e-05
2.900000000000000000e+01 6.950945910522769791e-06


==> data/detection/det16.dat <==
0.000000000000000000e+00 7.855056640426201220e-01
1.000000000000000000e+00 7.455272271786679283e-01
2.000000000000000000e+00 6.988718599885059835e-01
3.000000000000000000e+00 6.453845907958133399e-01
4.000000000000000000e+00 5.853612383890646198e-01
5.000000000000000000e+00 5.196869750525530129e-01
6.000000000000000000e+00 4.499184163479434395e-01
7.000000000000000000e+00 3.782543995336994369e-01
8.000000000000000000e+00 3.073570106524498025e-01
9.000000000000000000e+00 2.400360552113408319e-01
1.000000000000000000e+01 1.788810225302133738e-01
1.100000000000000000e+01 1.259614168399821044e-01
1.200000000000000000e+01 8.266317188183422426e-02
1.300000000000000000e+01 4.960854580581153944e-02
1.400000000000000000e+01 2.655349338853264796e-02
1.500000000000000000e+01 1.228373694282872478e-02
1.600000000000000000e+01 4.725317708359651897e-03
1.700000000000000000e+01 1.442005562008988502e-03
1.800000000000000000e+01 3.292159111181393750e-04
1.900000000000000000e+01 5.218659611506575496e-05
2.000000000000000000e+01 5.217989792222636767e-06


==> data/detection/det256.dat <==
0.000000000000000000e+00 9.854481875287675052e-01
1.000000000000000000e+00 9.830986479811048007e-01
2.000000000000000000e+00 9.801991099966698151e-01
3.000000000000000000e+00 9.766184494868541677e-01
4.000000000000000000e+00 9.721950049405250205e-01
5.000000000000000000e+00 9.667301015842613143e-01
6.000000000000000000e+00 9.599805824607967608e-01
7.000000000000000000e+00 9.516504254446354061e-01
8.000000000000000000e+00 9.413817067546297324e-01
9.000000000000000000e+00 9.287454703754978169e-01
1.000000000000000000e+01 9.132335325237563861e-01
1.100000000000000000e+01 8.942529579394555839e-01
1.200000000000000000e+01 8.711259637672548184e-01
1.300000000000000000e+01 8.430993950667946546e-01
1.400000000000000000e+01 8.093696658828686274e-01
1.500000000000000000e+01 7.691309987565895234e-01
1.600000000000000000e+01 7.216564128894796815e-01
1.700000000000000000e+01 6.664210964859179631e-01
1.800000000000000000e+01 6.032745313699081624e-01
1.900000000000000000e+01 5.326579138453833018e-01
2.000000000000000000e+01 4.558433012931510375e-01
2.100000000000000000e+01 3.751381586089574949e-01
2.200000000000000000e+01 2.939573764227033648e-01
2.300000000000000000e+01 2.166320081822901700e-01
2.400000000000000000e+01 1.478378429495373347e-01
2.500000000000000000e+01 9.163797481065372175e-02
2.600000000000000000e+01 5.036290665178760895e-02
2.700000000000000000e+01 2.381357983317719876e-02
2.800000000000000000e+01 9.331271781240895249e-03
2.900000000000000000e+01 2.891930218066343216e-03
3.000000000000000000e+01 6.687956936972053873e-04
3.100000000000000000e+01 1.073188860595088368e-04
3.200000000000000000e+01 1.090754523988007619e-05
3.300000000000000000e+01 6.259972625244106323e-07


==> data/detection/det32.dat <==
0.000000000000000000e+00 9.331170668785906397e-01
1.000000000000000000e+00 9.085204997237772417e-01
2.000000000000000000e+00 8.787173638677368004e-01
3.000000000000000000e+00 8.429464015739180915e-01
4.000000000000000000e+00 8.005118702332760794e-01
5.000000000000000000e+00 7.508894057641894992e-01
6.000000000000000000e+00 6.938660937776777171e-01
7.000000000000000000e+00 6.297040613387309138e-01
8.000000000000000000e+00 5.592994935267162626e-01
9.000000000000000000e+00 4.842884528016904722e-01
1.000000000000000000e+01 4.070374385233681003e-01
1.100000000000000000e+01 3.304674248406884729e-01
1.200000000000000000e+01 2.577100775507339403e-01
1.300000000000000000e+01 1.916755199257356435e-01
1.400000000000000000e+01 1.346719904704631321e-01
1.500000000000000000e+01 8.818802908976211552e-02
1.600000000000000000e+01 5.281862174826840867e-02
1.700000000000000000e+01 2.821349644624309913e-02
1.800000000000000000e+01 1.301570957834843542e-02
1.900000000000000000e+01 4.985017106891097977e-03
2.000000000000000000e+01 1.510450749115381259e-03
2.100000000000000000e+01 3.410068275359008421e-04
2.200000000000000000e+01 5.316254159217273772e-05
2.300000000000000000e+01 5.191855851817371807e-06


==> data/detection/det512.dat <==
0.000000000000000000e+00 9.942748585095464442e-01
1.000000000000000000e+00 9.932423016234936952e-01
2.000000000000000000e+00 9.919384278590297477e-01
3.000000000000000000e+00 9.902938448148708162e-01
4.000000000000000000e+00 9.882219440016126732e-01
5.000000000000000000e+00 9.856148540094782362e-01
6.000000000000000000e+00 9.823385564936883974e-01
7.000000000000000000e+00 9.782270553641736477e-01
8.000000000000000000e+00 9.730755152856618295e-01
9.000000000000000000e+00 9.666323444942386267e-01
1.000000000000000000e+01 9.585903096049619432e-01
1.100000000000000000e+01 9.485769667744186062e-01
1.200000000000000000e+01 9.361450171017080546e-01
1.300000000000000000e+01 9.207637020481489465e-01
1.400000000000000000e+01 9.018131184374869047e-01
1.500000000000000000e+01 8.785844293173217245e-01
1.600000000000000000e+01 8.502904343442780899e-01
1.700000000000000000e+01 8.160928234396445102e-01
1.800000000000000000e+01 7.751544663846818839e-01
1.900000000000000000e+01 7.267267088768250005e-01
2.000000000000000000e+01 6.702816143306911112e-01
2.100000000000000000e+01 6.056951917141317754e-01
2.200000000000000000e+01 5.334765404765748897e-01
2.300000000000000000e+01 4.550156486202812101e-01
2.400000000000000000e+01 3.727872377717457164e-01
2.500000000000000000e+01 2.904046332235464267e-01
2.600000000000000000e+01 2.123865429616562661e-01
2.700000000000000000e+01 1.435225002455300936e-01
2.800000000000000000e+01 8.785144499848979160e-02
2.900000000000000000e+01 4.751617995771768160e-02
3.000000000000000000e+01 2.201771344575409461e-02
3.100000000000000000e+01 8.410486430624534299e-03
3.200000000000000000e+01 2.524444098313392837e-03
3.300000000000000000e+01 5.608465133454656809e-04
3.400000000000000000e+01 8.558579246371903696e-05
3.500000000000000000e+01 8.168018252365668477e-06
3.600000000000000000e+01 4.332017436408431160e-07


==> data/detection/det64.dat <==
0.000000000000000000e+00 1.023152577183864986e+00
1.000000000000000000e+00 1.010118443863465609e+00
2.000000000000000000e+00 9.940049271900810446e-01
3.000000000000000000e+00 9.741762678902043948e-01
4.000000000000000000e+00 9.499160726329871629e-01
5.000000000000000000e+00 9.204460491811918832e-01
6.000000000000000000e+00 8.849646334704297512e-01
7.000000000000000000e+00 8.427131288048468338e-01
8.000000000000000000e+00 7.930762837224779593e-01
9.000000000000000000e+00 7.357201556385102315e-01
1.000000000000000000e+01 6.707605177147588638e-01
1.100000000000000000e+01 5.989385142099850068e-01
1.200000000000000000e+01 5.217583505195340088e-01
1.300000000000000000e+01 4.415225935159233783e-01
1.400000000000000000e+01 3.612006761732894367e-01
1.500000000000000000e+01 2.841050041757407496e-01
1.600000000000000000e+01 2.134304465530688089e-01
1.700000000000000000e+01 1.517991345487073873e-01
1.800000000000000000e+01 1.009642103825774129e-01
1.900000000000000000e+01 6.171185760911081231e-02
2.000000000000000000e+01 3.384574774329786317e-02
2.100000000000000000e+01 1.614886074059752874e-02
2.200000000000000000e+01 6.451146349475123803e-03
2.300000000000000000e+01 2.059142077697835495e-03
2.400000000000000000e+01 4.956953584564267488e-04
2.500000000000000000e+01 8.367122681607098999e-05
2.600000000000000000e+01 9.023001004319792723e-06


==> figures/hqam_iq_64.txt <==
  -1.0685934e+00  -9.9661590e-01
  -1.2329924e+00  -7.1186850e-01
  -1.0685934e+00  -4.2712110e-01
  -1.2329924e+00  -1.4237370e-01
  -1.0685934e+00   1.4237370e-01
  -1.2329924e+00   4.2712110e-01
  -1.0685934e+00   7.1186850e-01
  -1.2329924e+00   9.9661590e-01
  -7.3979544e-01  -9.9661590e-01
  -9.0419443e-01  -7.1186850e-01
  -7.3979544e-01  -4.2712110e-01
  -9.0419443e-01  -1.4237370e-01
  -7.3979544e-01   1.4237370e-01
  -9.0419443e-01   4.2712110e-01
  -7.3979544e-01   7.1186850e-01
  -9.0419443e-01   9.9661590e-01
  -4.1099747e-01  -9.9661590e-01
  -5.7539646e-01  -7.1186850e-01
  -4.1099747e-01  -4.2712110e-01
  -5.7539646e-01  -1.4237370e-01
  -4.1099747e-01   1.4237370e-01
  -5.7539646e-01   4.2712110e-01
  -4.1099747e-01   7.1186850e-01
  -5.7539646e-01   9.9661590e-01
  -8.2199494e-02  -9.9661590e-01
  -2.4659848e-01  -7.1186850e-01
  -8.2199494e-02  -4.2712110e-01
  -2.4659848e-01  -1.4237370e-01
  -8.2199494e-02   1.4237370e-01
  -2.4659848e-01   4.2712110e-01
  -8.2199494e-02   7.1186850e-01
  -2.4659848e-01   9.9661590e-01
   2.4659848e-01  -9.9661590e-01
   8.2199494e-02  -7.1186850e-01
   2.4659848e-01  -4.2712110e-01
   8.2199494e-02  -1.4237370e-01
   2.4659848e-01   1.4237370e-01
   8.2199494e-02   4.2712110e-01
   2.4659848e-01   7.1186850e-01
   8.2199494e-02   9.9661590e-01
   5.7539646e-01  -9.9661590e-01
   4.1099747e-01  -7.1186850e-01
   5.7539646e-01  -4.2712110e-01
   4.1099747e-01  -1.4237370e-01
   5.7539646e-01   1.4237370e-01
   4.1099747e-01   4.2712110e-01
   5.7539646e-01   7.1186850e-01
   4.1099747e-01   9.9661590e-01
   9.0419443e-01  -9.9661590e-01
   7.3979544e-01  -7.1186850e-01
   9.0419443e-01  -4.2712110e-01
   7.3979544e-01  -1.4237370e-01
   9.0419443e-01   1.4237370e-01
   7.3979544e-01   4.2712110e-01
   9.0419443e-01   7.1186850e-01
   7.3979544e-01   9.9661590e-01
   1.2329924e+00  -9.9661590e-01
   1.0685934e+00  -7.1186850e-01
   1.2329924e+00  -4.2712110e-01
   1.0685934e+00  -1.4237370e-01
   1.2329924e+00   1.4237370e-01
   1.0685934e+00   4.2712110e-01
   1.2329924e+00   7.1186850e-01
   1.0685934e+00   9.9661590e-01


==> figures/hqam_voronoi_64.txt <==
-1.068593 -0.616953
-1.397391 -0.427121

-1.068593 -0.237289
-1.397391 -0.427121

-1.068593 -0.047458
-1.397391 0.142374

-1.068593 0.332205
-1.397391 0.142374

-1.068593 0.522037
-1.397391 0.711868

-1.068593 0.901700
-1.397391 0.711868

-0.904194 -0.901700
-1.068593 -0.806784

-1.068593 -0.806784
-1.068593 -0.616953

-1.068593 -0.616953
-0.904194 -0.522037

-0.739795 -0.806784
-0.904194 -0.901700

-0.904194 -0.522037
-0.904194 -0.332205

-0.739795 -0.616953
-0.904194 -0.522037

-0.904194 -0.332205
-1.068593 -0.237289

-1.068593 -0.237289
-1.068593 -0.047458

-1.068593 -0.047458
-0.904194 0.047458

-0.739795 -0.237289
-0.904194 -0.332205

-0.904194 0.047458
-0.904194 0.237289

-0.739795 -0.047458
-0.904194 0.047458

-0.904194 0.237289
-1.068593 0.332205

-1.068593 0.332205
-1.068593 0.522037

-1.068593 0.522037
-0.904194 0.616953

-0.739795 0.332205
-0.904194 0.237289

-0.904194 0.616953
-0.904194 0.806784

-0.739795 0.522037
-0.904194 0.616953

-0.904194 0.806784
-1.068593 0.901700

-0.739795 0.901700
-0.904194 0.806784

-0.575396 -0.901700
-0.739795 -0.806784

-0.739795 -0.806784
-0.739795 -0.616953

-0.739795 -0.616953
-0.575396 -0.522037

-0.410997 -0.806784
-0.575396 -0.901700

-0.575396 -0.522037
-0.575396 -0.332205

-0.410997 -0.616953
-0.575396 -0.522037

-0.575396 -0.332205
-0.739795 -0.237289

-0.739795 -0.237289
-0.739795 -0.047458

-0.739795 -0.047458
-0.575396 0.047458

-0.410997 -0.237289
-0.575396 -0.332205

-0.575396 0.047458
-0.575396 0.237289

-0.410997 -0.047458
-0.575396 0.047458

-0.575396 0.237289
-0.739795 0.332205

-0.739795 0.332205
-0.739795 0.522037

-0.739795 0.522037
-0.575396 0.616953

-0.410997 0.332205
-0.575396 0.237289

-0.575396 0.616953
-0.575396 0.806784

-0.410997 0.522037
-0.575396 0.616953

-0.575396 0.806784
-0.739795 0.901700

-0.410997 0.901700
-0.575396 0.806784

-0.246598 -0.901700
-0.410997 -0.806784

-0.410997 -0.806784
-0.410997 -0.616953

-0.410997 -0.616953
-0.246598 -0.522037

-0.082199 -0.806784
-0.246598 -0.901700

-0.246598 -0.522037
-0.246598 -0.332205

-0.082199 -0.616953
-0.246598 -0.522037

-0.246598 -0.332205
-0.410997 -0.237289

-0.410997 -0.237289
-0.410997 -0.047458

-0.410997 -0.047458
-0.246598 0.047458

-0.082199 -0.237289
-0.246598 -0.332205

-0.246598 0.047458
-0.246598 0.237289

-0.082199 -0.047458
-0.246598 0.047458

-0.246598 0.237289
-0.410997 0.332205

-0.410997 0.332205
-0.410997 0.522037

-0.410997 0.522037
-0.246598 0.616953

-0.082199 0.332205
-0.246598 0.237289

-0.246598 0.616953
-0.246598 0.806784

-0.082199 0.522037
-0.246598 0.616953

-0.246598 0.806784
-0.410997 0.901700

-0.082199 0.901700
-0.246598 0.806784

0.082199 -0.901700
-0.082199 -0.806784

-0.082199 -0.806784
-0.082199 -0.616953

-0.082199 -0.616953
0.082199 -0.522037

0.246598 -0.806784
0.082199 -0.901700

0.082199 -0.522037
0.082199 -0.332205

0.246598 -0.616953
0.082199 -0.522037

0.082199 -0.332205
-0.082199 -0.237289

-0.082199 -0.237289
-0.082199 -0.047458

-0.082199 -0.047458
0.082199 0.047458

0.246598 -0.237289
0.082199 -0.332205

0.082199 0.047458
0.082199 0.237289

0.246598 -0.047458
0.082199 0.047458

0.082199 0.237289
-0.082199 0.332205

-0.082199 0.332205
-0.082199 0.522037

-0.082199 0.522037
0.082199 0.616953

0.246598 0.332205
0.082199 0.237289

0.082199 0.616953
0.082199 0.806784

0.246598 0.522037
0.082199 0.616953

0.082199 0.806784
-0.082199 0.901700

0.246598 0.901700
0.082199 0.806784

0.410997 -0.901700
0.246598 -0.806784

0.246598 -0.806784
0.246598 -0.616953

0.246598 -0.616953
0.410997 -0.522037

0.575396 -0.806784
0.410997 -0.901700

0.410997 -0.522037
0.410997 -0.332205

0.575396 -0.616953
0.410997 -0.522037

0.410997 -0.332205
0.246598 -0.237289

0.246598 -0.237289
0.246598 -0.047458

0.246598 -0.047458
0.410997 0.047458

0.575396 -0.237289
0.410997 -0.332205

0.410997 0.047458
0.410997 0.237289

0.575396 -0.047458
0.410997 0.047458

0.410997 0.237289
0.246598 0.332205

0.246598 0.332205
0.246598 0.522037

0.246598 0.522037
0.410997 0.616953

0.575396 0.332205
0.410997 0.237289

0.410997 0.616953
0.410997 0.806784

0.575396 0.522037
0.410997 0.616953

0.410997 0.806784
0.246598 0.901700

0.575396 0.901700
0.410997 0.806784

0.739795 -0.901700
0.575396 -0.806784

0.575396 -0.806784
0.575396 -0.616953

0.575396 -0.616953
0.739795 -0.522037

0.904194 -0.806784
0.739795 -0.901700

0.739795 -0.522037
0.739795 -0.332205

0.904194 -0.616953
0.739795 -0.522037

0.739795 -0.332205
0.575396 -0.237289

0.575396 -0.237289
0.575396 -0.047458

0.575396 -0.047458
0.739795 0.047458

0.904194 -0.237289
0.739795 -0.332205

0.739795 0.047458
0.739795 0.237289

0.904194 -0.047458
0.739795 0.047458

0.739795 0.237289
0.575396 0.332205

0.575396 0.332205
0.575396 0.522037

0.575396 0.522037
0.739795 0.616953

0.904194 0.332205
0.739795 0.237289

0.739795 0.616953
0.739795 0.806784

0.904194 0.522037
0.739795 0.616953

0.739795 0.806784
0.575396 0.901700

0.904194 0.901700
0.739795 0.806784

1.068593 -0.901700
0.904194 -0.806784

0.904194 -0.806784
0.904194 -0.616953

0.904194 -0.616953
1.068593 -0.522037

1.397391 -0.711868
1.068593 -0.901700

1.068593 -0.522037
1.068593 -0.332205

1.397391 -0.711868
1.068593 -0.522037

1.068593 -0.332205
0.904194 -0.237289

0.904194 -0.237289
0.904194 -0.047458

0.904194 -0.047458
1.068593 0.047458

1.397391 -0.142374
1.068593 -0.332205

1.068593 0.047458
1.068593 0.237289

1.397391 -0.142374
1.068593 0.047458

1.068593 0.237289
0.904194 0.332205

0.904194 0.332205
0.904194 0.522037

0.904194 0.522037
1.068593 0.616953

1.397391 0.427121
1.068593 0.237289

1.068593 0.616953
1.068593 0.806784

1.397391 0.427121
1.068593 0.616953

1.068593 0.806784
0.904194 0.901700

-0.904194 -0.901700
-0.904194 -5.349474

-1.068593 -0.806784
-4.974164 -3.061667

-1.397391 -0.427121
-6.029414 -0.427121

-1.397391 0.142374
-5.972830 0.142374

-1.397391 0.711868
-6.136471 0.711868

-0.575396 -0.901700
-0.575396 -5.142160

-1.068593 0.901700
-1.068593 5.470710

-0.246598 -0.901700
-0.246598 -5.007325

-0.739795 0.901700
-0.739795 5.238858

0.082199 -0.901700
0.082199 -4.977952

-0.410997 0.901700
-0.410997 5.063463

0.410997 -0.901700
0.410997 -5.063463

-0.082199 0.901700
-0.082199 4.977952

0.739795 -0.901700
0.739795 -5.238858

0.246598 0.901700
0.246598 5.007325

1.068593 -0.901700
1.068593 -5.470710

0.575396 0.901700
0.575396 5.142160

1.397391 -0.711868
6.136471 -0.711868

1.397391 -0.142374
5.972830 -0.142374

1.397391 0.427121
6.029414 0.427121

1.068593 0.806784
4.974164 3.061667

0.904194 0.901700
0.904194 5.349474


